Fast Learning from Distributed Datasets without Entity Matching

Consider the following data fusion scenario: two datasets/peers contain the same real-world entities described using partially shared features, e.g. banking and insurance company records of the same customer base. Our goal is to learn a classifier in the cross product space of the two domains, in the hard case in which no shared ID is available -- e.g. due to anonymization. Traditionally, the problem is approached by first addressing entity matching and subsequently learning the classifier in a standard manner. We present an end-to-end solution which bypasses matching entities, based on the recently introduced concept of Rademacher observations (rados). Informally, we replace the minimisation of a loss over examples, which requires to solve entity resolution, by the equivalent minimisation of a (different) loss over rados. Among others, key properties we show are (i) a potentially huge subset of these rados does not require to perform entity matching, and (ii) the algorithm that provably minimizes the rado loss over these rados has time and space complexities smaller than the algorithm minimizing the equivalent example loss. Last, we relax a key assumption of the model, that the data is vertically partitioned among peers --- in this case, we would not even know the existence of a solution to entity resolution. In this more general setting, experiments validate the possibility of significantly beating even the optimal peer in hindsight.

==> Plots/page/results_12th__14h_48m_10s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_.txt <==
# N_P	S_F	S_bins	P_EX	p_sig	min_Lm	min_Ls	Max_Lm	Max_Ls	Glo_m	Glo_sig	Dum_m	Dum_sig	Reg_m	Reg_sig	t_Svsm	t_SvsM	t_Dvsm	t_DvsM	p_DvsL	p_RvsL	BH_DvsL	BH_RvsL
2	1	4	0.00	0.16	0.2304	0.0847	0.2331	0.0477	0.2194	0.0153	0.3625	0.0500	0.3391	0.0557	0.0158	0.0009	0.0043	0.0002	0.0000	0.0000	0.0000	0.0000
2	2	4	0.00	0.58	0.2109	0.0909	0.2613	0.0517	0.2152	0.0230	0.3930	0.0483	0.3309	0.0706	0.0051	0.0347	0.0003	0.0001	0.0000	0.0000	0.0000	0.0000
2	3	4	0.00	1.74	0.2582	0.0213	0.2838	0.0290	0.2595	0.0173	0.1283	0.0178	0.1272	0.0192	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000	1.0000
2	4	4	0.00	4.43	0.2072	0.0532	0.2366	0.0709	0.1608	0.0180	0.1774	0.0518	0.1719	0.0511	0.0976	0.0580	0.1750	0.0777	0.5000	1.0000	0.0000	0.0000
3	1	4	0.00	0.16	0.2013	0.0996	0.2379	0.1060	0.2134	0.0246	0.4305	0.0401	0.3873	0.0600	0.0016	0.0006	0.0003	0.0001	0.0000	0.0000	0.0000	0.0000
3	2	4	0.00	0.61	0.2828	0.0229	0.2945	0.0213	0.2511	0.0165	0.1935	0.0341	0.1950	0.0412	0.0003	0.0002	0.0001	0.0000	1.0000	1.0000	1.0000	1.0000
3	3	4	0.00	2.08	0.2288	0.0422	0.2740	0.0621	0.2145	0.0188	0.1301	0.0318	0.1173	0.0235	0.0000	0.0000	0.0001	0.0001	1.0000	1.0000	1.0000	1.0000
3	4	4	0.00	4.32	0.2984	0.0309	0.3064	0.0311	0.3050	0.0266	0.1652	0.0187	0.1780	0.0292	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000	1.0000
4	1	4	0.00	0.16	0.2670	0.0664	0.2953	0.0511	0.2269	0.0106	0.4026	0.1480	0.2211	0.1333	0.2916	0.1332	0.0182	0.0226	0.0000	0.0000	0.0000	0.0000
4	2	4	0.00	0.64	0.2267	0.0751	0.2799	0.0728	0.2085	0.0140	0.1645	0.0491	0.1754	0.0490	0.0907	0.0012	0.0366	0.0015	1.0000	1.0000	1.0000	1.0000
4	3	4	0.00	1.37	0.2598	0.0312	0.3373	0.0521	0.2638	0.0182	0.1098	0.0193	0.1115	0.0221	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000	1.0000
4	4	4	0.00	3.89	0.2668	0.0567	0.3168	0.0724	0.2715	0.0170	0.1944	0.0535	0.2395	0.0190	0.1721	0.0056	0.0106	0.0003	1.0000	0.7500	1.0000	0.7500
5	1	4	0.00	0.16	0.2533	0.0743	0.3875	0.1348	0.2154	0.0199	0.3589	0.1083	0.2459	0.0572	0.8381	0.0072	0.0627	0.6471	0.0000	0.2000	0.0000	0.2000
5	2	4	0.00	0.51	0.2724	0.1755	0.5130	0.1435	0.2247	0.0198	0.2924	0.1048	0.1986	0.1080	0.3200	0.0002	0.7742	0.0007	0.6000	0.8000	0.6000	0.8000
5	3	4	0.00	1.50	0.2546	0.0714	0.4004	0.1291	0.2271	0.0204	0.1467	0.0506	0.1876	0.0358	0.0290	0.0003	0.0075	0.0001	1.0000	1.0000	1.0000	1.0000
5	4	4	0.00	5.60	0.2507	0.0376	0.2946	0.0464	0.1083	0.0202	0.1920	0.0425	0.1984	0.0370	0.0109	0.0001	0.0077	0.0001	1.0000	1.0000	1.0000	1.0000
6	1	4	0.00	0.16	0.2432	0.0914	0.2928	0.1011	0.2077	0.0200	0.4358	0.0556	0.3671	0.1222	0.0455	0.0464	0.0005	0.0008	0.0000	0.0000	0.0000	0.0000
6	2	4	0.00	0.65	0.2346	0.0734	0.3571	0.1750	0.2088	0.0152	0.1801	0.0719	0.1710	0.0548	0.0228	0.0190	0.0710	0.0313	0.8333	1.0000	0.8333	1.0000
6	3	4	0.00	1.54	0.2165	0.0776	0.3572	0.1098	0.2346	0.0165	0.1809	0.0315	0.2235	0.0282	0.8011	0.0012	0.2158	0.0004	0.6667	0.5000	0.6667	0.3333
6	4	4	0.00	4.34	0.3090	0.0635	0.4703	0.0302	0.2766	0.0174	0.1743	0.0474	0.2379	0.0221	0.0053	0.0000	0.0003	0.0000	1.0000	1.0000	1.0000	1.0000


==> Plots/page/results_12th__14h_48m_10s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_.txt <==
# N_P	S_F	S_bins	P_EX	p_sig	min_Lm	min_Ls	Max_Lm	Max_Ls	Glo_m	Glo_sig	Dum_m	Dum_sig	Reg_m	Reg_sig	t_Svsm	t_SvsM	t_Dvsm	t_DvsM	p_DvsL	p_RvsL	BH_DvsL	BH_RvsL
2	1	4	0.20	0.16	0.2116	0.0516	0.2251	0.0655	0.2076	0.0112	0.4444	0.0317	0.4285	0.0344	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2	2	4	0.20	0.65	0.2635	0.0473	0.2726	0.0224	0.2616	0.0119	0.1414	0.0329	0.1407	0.0336	0.0002	0.0000	0.0002	0.0000	1.0000	1.0000	1.0000	1.0000
2	3	4	0.20	1.87	0.1961	0.0732	0.2297	0.0395	0.1261	0.0165	0.1886	0.0319	0.1752	0.0288	0.4029	0.0017	0.7611	0.0103	0.5000	0.5000	0.5000	0.5000
2	4	4	0.20	3.61	0.2503	0.0329	0.2569	0.0345	0.2359	0.0130	0.2640	0.0460	0.2666	0.0472	0.4412	0.4915	0.5168	0.5576	0.0000	0.0000	0.0000	0.0000
3	1	4	0.20	0.16	0.2116	0.0742	0.3105	0.1357	0.2220	0.0193	0.2876	0.1050	0.2900	0.1066	0.1043	0.7655	0.0824	0.7272	0.0000	0.0000	0.0000	0.0000
3	2	4	0.20	0.65	0.2302	0.0810	0.2861	0.0857	0.2096	0.0122	0.1913	0.0660	0.1590	0.0510	0.0566	0.0062	0.2584	0.0468	0.6667	1.0000	0.6667	1.0000
3	3	4	0.20	1.78	0.2567	0.0263	0.2764	0.0413	0.2635	0.0222	0.1738	0.0312	0.1433	0.0287	0.0000	0.0000	0.0002	0.0001	1.0000	1.0000	1.0000	1.0000
3	4	4	0.20	4.92	0.2843	0.0216	0.2945	0.0256	0.2589	0.0165	0.2317	0.0346	0.2488	0.0231	0.0010	0.0028	0.0019	0.0021	1.0000	1.0000	1.0000	1.0000
4	1	4	0.20	0.16	0.2960	0.1411	0.3990	0.1658	0.2191	0.0244	0.3642	0.0868	0.3452	0.0966	0.4288	0.5074	0.2785	0.6466	0.0000	0.0000	0.0000	0.0000
4	2	4	0.20	0.64	0.2271	0.0582	0.3321	0.1521	0.2070	0.0152	0.1551	0.0510	0.1601	0.0451	0.0108	0.0027	0.0075	0.0021	1.0000	1.0000	1.0000	1.0000
4	3	4	0.20	2.13	0.2781	0.0299	0.2995	0.0187	0.2335	0.0146	0.1186	0.0233	0.1122	0.0187	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000	1.0000
4	4	4	0.20	4.94	0.2595	0.0289	0.2986	0.0241	0.2595	0.0211	0.2615	0.0263	0.2658	0.0247	0.5972	0.0320	0.8600	0.0148	0.2500	0.2500	0.2500	0.2500
5	1	4	0.20	0.16	0.2451	0.0838	0.3960	0.1811	0.2145	0.0143	0.2924	0.1230	0.2814	0.1099	0.5202	0.0414	0.3918	0.0983	0.2000	0.2000	0.0000	0.0000
5	2	4	0.20	0.65	0.2852	0.0547	0.3081	0.0448	0.2626	0.0181	0.1365	0.0294	0.1391	0.0292	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000	1.0000
5	3	4	0.20	1.87	0.2213	0.1102	0.3334	0.0854	0.2214	0.0167	0.1365	0.0332	0.1670	0.0296	0.1332	0.0006	0.0412	0.0002	1.0000	0.8000	1.0000	0.8000
5	4	4	0.20	4.45	0.2441	0.0479	0.2867	0.0221	0.1714	0.0138	0.1685	0.0377	0.1643	0.0377	0.0028	0.0000	0.0033	0.0000	1.0000	1.0000	1.0000	1.0000
6	1	4	0.20	0.16	0.2535	0.1471	0.3599	0.2098	0.2119	0.0231	0.3729	0.0715	0.3696	0.0841	0.0435	0.8883	0.0313	0.8499	0.0000	0.0000	0.0000	0.0000
6	2	4	0.20	0.65	0.2907	0.0983	0.4102	0.1305	0.2370	0.0179	0.1767	0.0820	0.1825	0.0635	0.0099	0.0008	0.0111	0.0014	1.0000	1.0000	1.0000	1.0000
6	3	4	0.20	2.05	0.2901	0.0290	0.3636	0.0419	0.2843	0.0179	0.1694	0.0323	0.1659	0.0306	0.0000	0.0000	0.0000	0.0000	1.0000	1.0000	1.0000	1.0000
6	4	4	0.20	4.05	0.2260	0.0454	0.3128	0.0691	0.2348	0.0218	0.2880	0.0300	0.2805	0.0260	0.0015	0.1916	0.0018	0.3243	0.0000	0.0000	0.0000	0.0000


==> Plots/page/splotDiff_Paper_all_MODELE_LOCAL_BH_BEATEN_BY_REG.txt <==
set terminal postscript enhanced color eps 'courier' 28

set pm3d
set hidden3d front
set dgrid3d 150,150,2
set contour base
set cntrparam levels discrete 0

set style fill transparent solid 0.5 noborder

unset colorbox

set style line 1 lt rgb "cyan" lw 2
set style line 2 lw 5 lc rgb 'red' pt 5  # square
set style line 3 lc rgb 'black' pt 7 ps 2  # circle
set style line 4 lc rgb 'black' pt 9   # triangle
set style line 5 lt 1 lc 2 lw 5 

set nolabel
set size 1.0,1.0
set noxzeroaxis


#set xtics 2
#set xtics add ('2' 2)

#set ytics 3
#set ytics add ('1' 1)

set xtics 1
set ytics 1

set yrange [1:]
set xrange [2:]

set ztics -0.1,0.02,0.1

set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__14h_48m_10s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_'

set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5
set zrange [0:1]

set output name.'prop_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:21 notitle with lines ls 5 palette

set output name.'prop_BH_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:23 notitle with lines ls 5 palette


set ztics -0.1,0.02,0.1
set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__14h_48m_10s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_'

set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5
set zrange [0:1]

set output name.'prop_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:21 notitle with lines ls 5 palette

set output name.'prop_BH_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:23 notitle with lines ls 5 palette





==> Plots/page/splotDiff_Paper_all_MODELE_LOCAL_VS_REG.txt <==
set terminal postscript enhanced color eps 'courier' 28

set pm3d
set hidden3d front
set dgrid3d 
set contour base
set cntrparam levels discrete 0

unset colorbox

set style line 1 lt rgb "cyan" lw 2

set nolabel
set size 1.0,1.0
set noxzeroaxis

set xtics 1
set ytics 1
set ztics -0.1,0.05,0.1

set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__14h_48m_10s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_'

set palette defined ( 0 "green", 1 "red") 

set output name.'opt_local_vs_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($14-$6) notitle with lines palette

set output name.'opt_local_vs_dum.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($12-$6) notitle with lines palette


set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5

set output name.'prop_loc_beaten_by_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:20 notitle with lines palette


set ztics -0.1,0.05,0.1
set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__14h_48m_10s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_'

set palette defined ( 0 "green", 1 "red") 

set output name.'opt_local_vs_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($14-$6) notitle with lines palette

set output name.'opt_local_vs_dum.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($12-$6) notitle with lines palette


set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5


set output name.'prop_loc_beaten_by_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:20 notitle with lines palette





==> Plots/phishing/results_11th__16h_47m_52s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_.txt <==
# N_P	S_F	S_bins	P_EX	p_sig	min_Lm	min_Ls	Max_Lm	Max_Ls	Glo_m	Glo_sig	Dum_m	Dum_sig	Reg_m	Reg_sig	t_Svsm	t_SvsM	t_Dvsm	t_DvsM	p_DvsL	p_RvsL	BH_DvsL	BH_RvsL
2	1	2	0.00	0.04	0.1082	0.0310	0.2154	0.0886	0.0780	0.0089	0.0983	0.0115	0.0970	0.0119	0.3666	0.0016	0.4035	0.0019	0.5000	0.5000	0.5000	0.5000
2	2	2	0.00	0.08	0.1727	0.0972	0.1778	0.0958	0.0803	0.0099	0.2816	0.0383	0.2752	0.0375	0.0206	0.0047	0.0166	0.0028	0.0000	0.0000	0.0000	0.0000
2	3	2	0.00	0.16	0.1521	0.0793	0.1734	0.0809	0.0789	0.0069	0.3041	0.0292	0.2971	0.0268	0.0010	0.0003	0.0009	0.0001	0.0000	0.0000	0.0000	0.0000
2	4	2	0.00	0.32	0.1348	0.0547	0.1646	0.0713	0.0802	0.0079	0.3581	0.0354	0.3000	0.0704	0.0003	0.0023	0.0000	0.0002	0.0000	0.0000	0.0000	0.0000
3	1	2	0.00	0.04	0.1853	0.1098	0.2632	0.0931	0.0800	0.0076	0.1028	0.0147	0.1047	0.0156	0.0469	0.0005	0.0441	0.0005	1.0000	1.0000	1.0000	1.0000
3	2	2	0.00	0.08	0.1543	0.0737	0.2533	0.0973	0.0785	0.0085	0.1879	0.0277	0.1804	0.0309	0.2949	0.0507	0.1628	0.0744	0.0000	0.0000	0.0000	0.0000
3	3	2	0.00	0.16	0.1661	0.0785	0.2608	0.1117	0.0797	0.0076	0.1834	0.0547	0.1733	0.0566	0.8383	0.0932	0.6073	0.1427	0.0000	0.0000	0.0000	0.0000
3	4	2	0.00	0.32	0.1280	0.0588	0.2883	0.1191	0.0782	0.0088	0.3778	0.0313	0.3094	0.1311	0.0082	0.6935	0.0000	0.0376	0.0000	0.0000	0.0000	0.0000
4	1	2	0.00	0.04	0.1901	0.1228	0.2906	0.0948	0.0788	0.0065	0.1032	0.0090	0.1027	0.0082	0.0516	0.0002	0.0523	0.0002	0.7500	0.7500	0.7500	0.7500
4	2	2	0.00	0.08	0.1613	0.0804	0.2610	0.0773	0.0775	0.0104	0.2655	0.0381	0.2694	0.0392	0.0030	0.7487	0.0053	0.8531	0.0000	0.0000	0.0000	0.0000
4	3	2	0.00	0.16	0.1886	0.0835	0.2772	0.1084	0.0791	0.0055	0.2556	0.0456	0.2215	0.0316	0.2552	0.1795	0.0206	0.6264	0.0000	0.0000	0.0000	0.0000
4	4	2	0.00	0.32	0.2139	0.1024	0.3097	0.1081	0.0837	0.0091	0.3244	0.0496	0.2603	0.1082	0.0715	0.4389	0.0045	0.6818	0.0000	0.0000	0.0000	0.0000
5	1	2	0.00	0.04	0.2343	0.1432	0.3284	0.0872	0.0789	0.0065	0.1079	0.0197	0.1085	0.0188	0.0182	0.0000	0.0186	0.0000	1.0000	1.0000	1.0000	1.0000
5	2	2	0.00	0.08	0.2147	0.1289	0.2970	0.0909	0.0782	0.0080	0.1888	0.0412	0.1853	0.0428	0.4913	0.0149	0.5445	0.0179	0.6000	0.6000	0.0000	0.0000
5	3	2	0.00	0.16	0.2376	0.1064	0.3181	0.0847	0.0771	0.0084	0.2182	0.0320	0.1981	0.0292	0.2805	0.0004	0.5969	0.0016	0.2000	0.2000	0.2000	0.2000
5	4	2	0.00	0.32	0.1844	0.0836	0.3099	0.0688	0.0809	0.0090	0.3959	0.0310	0.3450	0.1006	0.0005	0.3818	0.0000	0.0082	0.0000	0.0000	0.0000	0.0000


==> Plots/phishing/results_11th__16h_47m_52s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_.txt <==
# N_P	S_F	S_bins	P_EX	p_sig	min_Lm	min_Ls	Max_Lm	Max_Ls	Glo_m	Glo_sig	Dum_m	Dum_sig	Reg_m	Reg_sig	t_Svsm	t_SvsM	t_Dvsm	t_DvsM	p_DvsL	p_RvsL	BH_DvsL	BH_RvsL
2	1	2	0.20	0.04	0.1565	0.0825	0.1575	0.0850	0.0777	0.0099	0.1036	0.0116	0.1038	0.0115	0.0550	0.0904	0.0544	0.0896	0.0000	0.0000	0.0000	0.0000
2	2	2	0.20	0.08	0.1472	0.0723	0.1869	0.0981	0.0798	0.0053	0.1062	0.0136	0.1072	0.0167	0.1238	0.0326	0.1100	0.0315	0.5000	0.5000	0.0000	0.0000
2	3	2	0.20	0.16	0.1318	0.0518	0.1692	0.0713	0.0783	0.0038	0.2823	0.0390	0.2613	0.0308	0.0002	0.0017	0.0001	0.0013	0.0000	0.0000	0.0000	0.0000
2	4	2	0.20	0.32	0.1494	0.0754	0.1649	0.0784	0.0792	0.0103	0.4218	0.0331	0.3733	0.0590	0.0000	0.0002	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	1	2	0.20	0.04	0.1950	0.0549	0.2233	0.1120	0.0781	0.0141	0.1748	0.0342	0.1726	0.0349	0.3460	0.2372	0.3899	0.2589	0.0000	0.0000	0.0000	0.0000
3	2	2	0.20	0.08	0.1844	0.1043	0.2705	0.0980	0.0782	0.0109	0.1121	0.0165	0.1109	0.0168	0.0515	0.0007	0.0537	0.0007	0.6667	0.6667	0.6667	0.6667
3	3	2	0.20	0.16	0.1999	0.1038	0.2075	0.0937	0.0778	0.0094	0.4157	0.0207	0.4023	0.0183	0.0002	0.0001	0.0002	0.0001	0.0000	0.0000	0.0000	0.0000
3	4	2	0.20	0.32	0.2115	0.1140	0.2450	0.1168	0.0810	0.0070	0.3990	0.0310	0.3575	0.0932	0.0032	0.0706	0.0010	0.0033	0.0000	0.0000	0.0000	0.0000
4	1	2	0.20	0.04	0.1703	0.0599	0.2357	0.0146	0.0983	0.0095	0.3405	0.0223	0.3464	0.0236	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4	2	2	0.20	0.08	0.1859	0.0900	0.2684	0.1153	0.0775	0.0043	0.2433	0.0487	0.2448	0.0435	0.1262	0.5520	0.1374	0.5465	0.0000	0.0000	0.0000	0.0000
4	3	2	0.20	0.16	0.2148	0.1023	0.2813	0.0817	0.0772	0.0147	0.2285	0.0465	0.2091	0.0444	0.8922	0.0571	0.7519	0.1290	0.0000	0.0000	0.0000	0.0000
4	4	2	0.20	0.32	0.2335	0.1120	0.2542	0.0925	0.0795	0.0079	0.4006	0.0345	0.3297	0.0710	0.0054	0.1093	0.0038	0.0009	0.0000	0.0000	0.0000	0.0000
5	1	2	0.20	0.04	0.1778	0.1048	0.3386	0.1045	0.0776	0.0075	0.1077	0.0131	0.1114	0.0137	0.0652	0.0001	0.0686	0.0001	0.8000	0.8000	0.8000	0.8000
5	2	2	0.20	0.08	0.2267	0.1179	0.2834	0.0989	0.0818	0.0065	0.1855	0.0342	0.1816	0.0345	0.2290	0.0265	0.2759	0.0305	0.4000	0.4000	0.0000	0.0000
5	3	2	0.20	0.16	0.1913	0.0518	0.2279	0.0424	0.0981	0.0064	0.3566	0.0288	0.3280	0.0299	0.0002	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5	4	2	0.20	0.32	0.2414	0.1116	0.3159	0.1344	0.0803	0.0042	0.3775	0.0418	0.2709	0.0947	0.5490	0.3319	0.0039	0.1849	0.0000	0.0000	0.0000	0.0000


==> Plots/phishing/splotDiff_Paper_all_MODELE_LOCAL_BH_BEATEN_BY_REG.txt <==
set terminal postscript enhanced color eps 'courier' 28

set pm3d
set hidden3d front
set dgrid3d 150,150,2
set contour base
set cntrparam levels discrete 0

set style fill transparent solid 0.5 noborder

unset colorbox

set style line 1 lt rgb "cyan" lw 2
set style line 2 lw 5 lc rgb 'red' pt 5  # square
set style line 3 lc rgb 'black' pt 7 ps 2  # circle
set style line 4 lc rgb 'black' pt 9   # triangle
set style line 5 lt 1 lc 2 lw 5 

set nolabel
set size 1.0,1.0
set noxzeroaxis


#set xtics 2
#set xtics add ('2' 2)

#set ytics 3
#set ytics add ('1' 1)

set xtics 1
set ytics 1

set yrange [1:]
set xrange [2:]

set ztics -0.1,0.02,0.1

set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_11th__16h_47m_52s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_'

set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5
set zrange [0:1]

set output name.'prop_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:21 notitle with lines ls 5 palette

set output name.'prop_BH_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:23 notitle with lines ls 5 palette


set ztics -0.1,0.02,0.1
set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_11th__16h_47m_52s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_'

set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5
set zrange [0:1]

set output name.'prop_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:21 notitle with lines ls 5 palette

set output name.'prop_BH_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:23 notitle with lines ls 5 palette





==> Plots/phishing/splotDiff_Paper_all_MODELE_LOCAL_VS_REG.txt <==
set terminal postscript enhanced color eps 'courier' 28

set pm3d
set hidden3d front
set dgrid3d 
set contour base
set cntrparam levels discrete 0

unset colorbox

set style line 1 lt rgb "cyan" lw 2

set nolabel
set size 1.0,1.0
set noxzeroaxis

set xtics 1
set ytics 1
set ztics -0.1,0.05,0.1

set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_11th__16h_47m_52s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_'

set palette defined ( 0 "green", 1 "red") 

set output name.'opt_local_vs_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($14-$6) notitle with lines palette

set ztics -0.08,0.04,0.08
set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_11th__16h_47m_52s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_'

set palette defined ( 0 "green", 1 "red") 

set output name.'opt_local_vs_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($14-$6) notitle with lines palette




==> Plots/statlog/results_12th__12h_46m_40s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_.txt <==
# N_P	S_F	S_bins	P_EX	p_sig	min_Lm	min_Ls	Max_Lm	Max_Ls	Glo_m	Glo_sig	Dum_m	Dum_sig	Reg_m	Reg_sig	t_Svsm	t_SvsM	t_Dvsm	t_DvsM	p_DvsL	p_RvsL	BH_DvsL	BH_RvsL
2	1	2	0.00	0.10	0.0514	0.0082	0.0532	0.0134	0.0487	0.0125	0.2309	0.0406	0.2336	0.0417	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2	2	2	0.00	0.20	0.0483	0.0137	0.0537	0.0126	0.0478	0.0141	0.3860	0.0225	0.3761	0.0370	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2	3	2	0.00	0.40	0.0534	0.0113	0.0564	0.0148	0.0494	0.0079	0.4523	0.0358	0.3964	0.0625	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2	4	2	0.00	0.80	0.0525	0.0091	0.0525	0.0093	0.0485	0.0077	0.4706	0.0389	0.3668	0.0233	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2	5	2	0.00	1.41	0.0519	0.0111	0.0525	0.0128	0.0408	0.0085	0.4717	0.0223	0.3845	0.0354	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	1	2	0.00	0.10	0.0541	0.0081	0.0602	0.0129	0.0503	0.0104	0.1962	0.0405	0.1939	0.0384	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	2	2	0.00	0.20	0.0534	0.0110	0.0620	0.0156	0.0476	0.0108	0.3276	0.0658	0.3188	0.0573	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	3	2	0.00	0.38	0.0534	0.0125	0.0579	0.0118	0.0462	0.0097	0.3921	0.0255	0.2767	0.0520	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	4	2	0.00	0.75	0.0588	0.0108	0.0677	0.0295	0.0496	0.0093	0.4440	0.0388	0.3429	0.0770	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	5	2	0.00	1.38	0.0557	0.0084	0.0672	0.0152	0.0460	0.0111	0.4352	0.0195	0.2983	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4	1	2	0.00	0.10	0.0534	0.0164	0.0710	0.0386	0.0474	0.0116	0.3089	0.0466	0.2724	0.0472	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4	2	2	0.00	0.20	0.0555	0.0136	0.0647	0.0148	0.0487	0.0124	0.4210	0.0573	0.4088	0.0591	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4	3	2	0.00	0.40	0.0618	0.0168	0.0708	0.0179	0.0489	0.0064	0.3443	0.0504	0.2762	0.0237	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4	4	2	0.00	0.80	0.0580	0.0145	0.0819	0.0348	0.0476	0.0067	0.4201	0.0354	0.2458	0.0852	0.0001	0.0003	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4	5	2	0.00	1.36	0.0595	0.0144	0.0821	0.0315	0.0444	0.0109	0.4437	0.0444	0.2715	0.0420	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5	1	2	0.00	0.10	0.0580	0.0125	0.1075	0.0802	0.0474	0.0081	0.2351	0.0595	0.2248	0.0661	0.0000	0.0032	0.0000	0.0013	0.0000	0.0000	0.0000	0.0000
5	2	2	0.00	0.20	0.0539	0.0194	0.1109	0.0749	0.0467	0.0085	0.4104	0.0502	0.3982	0.0714	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5	3	2	0.00	0.40	0.0672	0.0125	0.0778	0.0180	0.0489	0.0115	0.3220	0.0452	0.2424	0.0617	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5	4	2	0.00	0.78	0.0618	0.0147	0.0974	0.0403	0.0458	0.0084	0.4070	0.0345	0.2134	0.0861	0.0004	0.0015	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5	5	2	0.00	1.43	0.0685	0.0180	0.0927	0.0239	0.0478	0.0101	0.3950	0.0296	0.2595	0.0260	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6	1	2	0.00	0.10	0.0694	0.0120	0.1051	0.0399	0.0543	0.0106	0.1326	0.0180	0.2086	0.0746	0.0002	0.0089	0.0000	0.0537	0.0000	0.0000	0.0000	0.0000
6	2	2	0.00	0.20	0.0733	0.0270	0.0920	0.0294	0.0503	0.0080	0.2873	0.0420	0.2525	0.0382	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6	3	2	0.00	0.38	0.0717	0.0153	0.1125	0.0806	0.0433	0.0076	0.4539	0.0528	0.2860	0.0892	0.0000	0.0014	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6	4	2	0.00	0.78	0.0557	0.0113	0.1181	0.0881	0.0433	0.0075	0.3342	0.0269	0.2140	0.0933	0.0004	0.0142	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6	5	2	0.00	1.47	0.0697	0.0258	0.0857	0.0395	0.0417	0.0102	0.3646	0.0508	0.1635	0.0265	0.0000	0.0003	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
7	1	2	0.00	0.10	0.0686	0.0139	0.1173	0.0744	0.0473	0.0081	0.2559	0.0710	0.2354	0.0725	0.0000	0.0052	0.0000	0.0012	0.0000	0.0000	0.0000	0.0000
7	2	2	0.00	0.20	0.0670	0.0191	0.1208	0.0864	0.0446	0.0105	0.1759	0.0209	0.1549	0.0328	0.0001	0.2028	0.0000	0.0765	0.0000	0.0000	0.0000	0.0000
7	3	2	0.00	0.40	0.0663	0.0161	0.1392	0.0916	0.0496	0.0107	0.3429	0.0555	0.2681	0.0634	0.0000	0.0019	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
7	4	2	0.00	0.80	0.0647	0.0119	0.0972	0.0287	0.0458	0.0107	0.3987	0.0307	0.2302	0.1200	0.0012	0.0068	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
7	5	2	0.00	1.45	0.0638	0.0184	0.1210	0.0761	0.0431	0.0093	0.4113	0.0389	0.1867	0.0384	0.0000	0.0315	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
8	1	2	0.00	0.10	0.0699	0.0118	0.1447	0.0791	0.0492	0.0073	0.1008	0.0115	0.1001	0.0125	0.0003	0.0950	0.0002	0.1002	0.0000	0.0000	0.0000	0.0000
8	2	2	0.00	0.20	0.0801	0.0407	0.1301	0.0854	0.0473	0.0098	0.2059	0.0446	0.1720	0.0500	0.0048	0.1865	0.0003	0.0389	0.0000	0.0000	0.0000	0.0000
8	3	2	0.00	0.40	0.0631	0.0166	0.1592	0.1025	0.0473	0.0096	0.3053	0.0444	0.2473	0.0430	0.0000	0.0461	0.0000	0.0061	0.0000	0.0000	0.0000	0.0000
8	4	2	0.00	0.80	0.0652	0.0113	0.1055	0.0335	0.0471	0.0098	0.3840	0.0418	0.2061	0.0781	0.0004	0.0112	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
8	5	2	0.00	1.46	0.0864	0.0327	0.1053	0.0290	0.0464	0.0105	0.3457	0.0288	0.2442	0.0243	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
9	1	2	0.00	0.10	0.0825	0.0497	0.1743	0.1017	0.0478	0.0072	0.1883	0.0517	0.1637	0.0579	0.0112	0.8227	0.0031	0.7432	0.0000	0.0000	0.0000	0.0000
9	2	2	0.00	0.20	0.0773	0.0417	0.1276	0.0318	0.0505	0.0098	0.2654	0.0410	0.2512	0.0445	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
9	3	2	0.00	0.40	0.0825	0.0545	0.1455	0.0770	0.0455	0.0065	0.3019	0.0616	0.1916	0.1121	0.0239	0.4038	0.0000	0.0016	0.0000	0.0000	0.0000	0.0000
9	4	2	0.00	0.80	0.0712	0.0222	0.1123	0.0415	0.0458	0.0084	0.3125	0.0719	0.1788	0.1172	0.0219	0.1676	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
9	5	2	0.00	1.52	0.0661	0.0192	0.1335	0.0427	0.0419	0.0128	0.2952	0.0396	0.1434	0.0616	0.0015	0.7295	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
10	1	2	0.00	0.10	0.0798	0.0342	0.1389	0.0330	0.0546	0.0132	0.1357	0.0307	0.2140	0.0865	0.0009	0.0161	0.0010	0.7052	0.0000	0.0000	0.0000	0.0000
10	2	2	0.00	0.20	0.0891	0.0392	0.2018	0.0785	0.0449	0.0182	0.2178	0.0488	0.1966	0.0523	0.0006	0.8964	0.0001	0.6905	0.0000	0.0000	0.0000	0.0000
10	3	2	0.00	0.40	0.0997	0.0809	0.1540	0.0983	0.0440	0.0091	0.2237	0.0475	0.1432	0.0363	0.1709	0.7699	0.0031	0.0986	0.0000	0.0000	0.0000	0.0000
10	4	2	0.00	0.78	0.0830	0.0387	0.1391	0.0419	0.0458	0.0075	0.3394	0.0396	0.1737	0.1000	0.0170	0.3792	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
10	5	2	0.00	1.42	0.0879	0.0277	0.1170	0.0407	0.0440	0.0111	0.3335	0.0437	0.1662	0.0224	0.0004	0.0209	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
11	1	2	0.00	0.10	0.1030	0.0710	0.1733	0.1119	0.0480	0.0107	0.1533	0.0546	0.1488	0.0502	0.0666	0.5919	0.0464	0.6551	0.0000	0.0000	0.0000	0.0000
11	2	2	0.00	0.20	0.0992	0.0727	0.1615	0.0859	0.0498	0.0102	0.2300	0.0499	0.1883	0.0459	0.0191	0.3693	0.0031	0.0607	0.0000	0.0000	0.0000	0.0000
11	3	2	0.00	0.40	0.0947	0.0687	0.2111	0.1033	0.0455	0.0082	0.3251	0.0479	0.2438	0.0309	0.0001	0.3914	0.0000	0.0179	0.0000	0.0000	0.0000	0.0000
11	4	2	0.00	0.80	0.0891	0.0386	0.1292	0.0350	0.0498	0.0111	0.3243	0.0601	0.2345	0.0603	0.0002	0.0004	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
11	5	2	0.00	1.50	0.0914	0.0739	0.1840	0.1006	0.0440	0.0085	0.3506	0.0562	0.2325	0.0630	0.0002	0.2246	0.0000	0.0027	0.0000	0.0000	0.0000	0.0000
12	1	2	0.00	0.10	0.0974	0.0331	0.1393	0.0247	0.0532	0.0117	0.1121	0.0224	0.2514	0.0966	0.0014	0.0045	0.2716	0.0022	0.0833	0.0000	0.0833	0.0000
12	2	2	0.00	0.20	0.0992	0.0537	0.1968	0.0784	0.0482	0.0116	0.1573	0.0680	0.1481	0.0737	0.0494	0.0629	0.0193	0.0912	0.0000	0.0000	0.0000	0.0000
12	3	2	0.00	0.40	0.0862	0.0337	0.1608	0.0503	0.0489	0.0078	0.3412	0.0848	0.2091	0.1254	0.0226	0.1583	0.0000	0.0004	0.0000	0.0000	0.0000	0.0000
12	4	2	0.00	0.75	0.0873	0.0286	0.1502	0.0427	0.0489	0.0106	0.3026	0.0496	0.1881	0.1202	0.0186	0.2794	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
12	5	2	0.00	1.47	0.0875	0.0270	0.1455	0.0548	0.0455	0.0078	0.3403	0.0485	0.1344	0.0144	0.0014	0.5976	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
13	1	2	0.00	0.10	0.1047	0.0622	0.2201	0.0898	0.0496	0.0090	0.0922	0.0100	0.0927	0.0098	0.5712	0.0016	0.5527	0.0015	0.4615	0.4615	0.3077	0.3077
13	2	2	0.00	0.20	0.0877	0.0294	0.1394	0.0278	0.0485	0.0156	0.2438	0.0500	0.1242	0.0649	0.1553	0.5230	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
13	3	2	0.00	0.40	0.1035	0.0607	0.1842	0.0647	0.0426	0.0115	0.3583	0.0754	0.2221	0.1371	0.0323	0.4170	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
13	4	2	0.00	0.75	0.0870	0.0267	0.1570	0.0649	0.0458	0.0096	0.3634	0.0665	0.1895	0.1548	0.0789	0.4953	0.0000	0.0002	0.0000	0.0000	0.0000	0.0000
13	5	2	0.00	1.39	0.0990	0.0281	0.1301	0.0242	0.0501	0.0130	0.2917	0.0549	0.2178	0.0273	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
14	1	2	0.00	0.10	0.1019	0.0733	0.2397	0.0836	0.0516	0.0124	0.0927	0.0172	0.0949	0.0133	0.7594	0.0002	0.6661	0.0003	0.5000	0.5000	0.4286	0.2857
14	2	2	0.00	0.20	0.0938	0.0389	0.1637	0.0426	0.0519	0.0095	0.1222	0.0327	0.1136	0.0431	0.2686	0.0499	0.1018	0.0339	0.0714	0.1429	0.0000	0.0000
14	3	2	0.00	0.40	0.1058	0.0698	0.2354	0.0899	0.0469	0.0108	0.2976	0.0643	0.1840	0.0888	0.0756	0.2700	0.0007	0.1050	0.0000	0.0000	0.0000	0.0000
14	4	2	0.00	0.75	0.0834	0.0642	0.2102	0.0886	0.0442	0.0096	0.3166	0.0609	0.1542	0.1370	0.1753	0.2774	0.0000	0.0346	0.0000	0.0000	0.0000	0.0000
14	5	2	0.00	1.46	0.1015	0.0722	0.1885	0.0962	0.0442	0.0057	0.2981	0.0383	0.1574	0.1381	0.1838	0.5779	0.0000	0.0056	0.0000	0.0000	0.0000	0.0000
15	1	2	0.00	0.10	0.0873	0.0623	0.2356	0.1135	0.0485	0.0117	0.2271	0.0570	0.1922	0.0729	0.0083	0.4357	0.0015	0.8654	0.0000	0.0000	0.0000	0.0000
15	2	2	0.00	0.20	0.0981	0.0567	0.1635	0.0336	0.0476	0.0096	0.2327	0.0660	0.1289	0.0673	0.3734	0.0841	0.0024	0.0037	0.0000	0.0000	0.0000	0.0000
15	3	2	0.00	0.37	0.1040	0.0314	0.1714	0.0292	0.0498	0.0072	0.3761	0.0428	0.1849	0.0364	0.0002	0.2712	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
15	4	2	0.00	0.77	0.0960	0.0417	0.1592	0.0517	0.0473	0.0074	0.3297	0.0428	0.1790	0.1212	0.0713	0.6623	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
15	5	2	0.00	1.44	0.0992	0.0645	0.2359	0.0245	0.0446	0.0093	0.2931	0.0519	0.1801	0.1232	0.0311	0.1560	0.0001	0.0228	0.0000	0.0000	0.0000	0.0000
16	1	2	0.00	0.10	0.1265	0.0888	0.2748	0.0775	0.0478	0.0140	0.1788	0.0684	0.1509	0.0708	0.5756	0.0049	0.2477	0.0102	0.0625	0.0625	0.0000	0.0000
16	2	2	0.00	0.20	0.1229	0.0813	0.2059	0.0633	0.0446	0.0078	0.1942	0.0660	0.1534	0.0605	0.3312	0.0216	0.0274	0.6800	0.0000	0.0625	0.0000	0.0000
16	3	2	0.00	0.40	0.0771	0.0311	0.1676	0.0621	0.0528	0.0128	0.3202	0.0544	0.1617	0.1089	0.0676	0.8885	0.0000	0.0009	0.0000	0.0000	0.0000	0.0000
16	4	2	0.00	0.80	0.0986	0.0334	0.1684	0.0431	0.0464	0.0091	0.2875	0.0495	0.2025	0.1694	0.0964	0.5878	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
16	5	2	0.00	1.34	0.1116	0.0376	0.1511	0.0265	0.0440	0.0078	0.3062	0.0793	0.1677	0.1308	0.2749	0.6988	0.0000	0.0003	0.0000	0.0000	0.0000	0.0000
17	1	2	0.00	0.10	0.1581	0.0974	0.2733	0.0947	0.0469	0.0097	0.1921	0.0718	0.1407	0.0708	0.7026	0.0082	0.4118	0.0871	0.0000	0.1765	0.0000	0.0000
17	2	2	0.00	0.20	0.1427	0.0859	0.2410	0.0763	0.0480	0.0110	0.2554	0.0846	0.2409	0.1010	0.0188	0.9988	0.0042	0.5977	0.0000	0.0000	0.0000	0.0000
17	3	2	0.00	0.40	0.1071	0.0416	0.1630	0.0197	0.0480	0.0074	0.3102	0.0475	0.2298	0.0371	0.0001	0.0013	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
17	4	2	0.00	0.77	0.1094	0.0311	0.1364	0.0213	0.0492	0.0118	0.2816	0.0524	0.2263	0.1093	0.0083	0.0461	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
17	5	2	0.00	1.46	0.1026	0.0360	0.1409	0.0115	0.0467	0.0094	0.3193	0.0441	0.1592	0.0309	0.0002	0.1283	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
18	1	2	0.00	0.10	0.1416	0.1044	0.2737	0.0812	0.0487	0.0088	0.1452	0.0471	0.1303	0.0468	0.7899	0.0002	0.9322	0.0004	0.1667	0.2778	0.0556	0.0556
18	2	2	0.00	0.20	0.1434	0.0814	0.2365	0.0893	0.0480	0.0108	0.1558	0.0487	0.1369	0.0642	0.7946	0.0527	0.6411	0.0770	0.0556	0.1667	0.0000	0.0000
18	3	2	0.00	0.40	0.0819	0.0150	0.2652	0.0266	0.0442	0.0131	0.2640	0.0640	0.1208	0.0450	0.0366	0.0001	0.0000	0.9559	0.0000	0.3333	0.0000	0.2222
18	4	2	0.00	0.80	0.1173	0.0915	0.2185	0.1100	0.0435	0.0087	0.3184	0.0545	0.1125	0.0730	0.9113	0.0096	0.0001	0.0304	0.0000	0.2778	0.0000	0.0000
18	5	2	0.00	1.54	0.1105	0.0240	0.1535	0.0251	0.0478	0.0117	0.3238	0.0737	0.2546	0.0378	0.0000	0.0003	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
19	1	2	0.00	0.10	0.1147	0.0521	0.2101	0.0160	0.0559	0.0186	0.1123	0.0176	0.1779	0.1012	0.0917	0.3274	0.9107	0.0000	0.7368	0.0000	0.7368	0.0000
19	2	2	0.00	0.20	0.1073	0.0753	0.2771	0.1316	0.0458	0.0096	0.2724	0.0569	0.2277	0.0383	0.0013	0.3442	0.0001	0.9230	0.0000	0.0000	0.0000	0.0000
19	3	2	0.00	0.40	0.1238	0.0911	0.2799	0.0995	0.0464	0.0106	0.3238	0.0619	0.2293	0.0981	0.0537	0.2917	0.0004	0.3180	0.0000	0.0000	0.0000	0.0000
19	4	2	0.00	0.80	0.1107	0.0908	0.2760	0.1113	0.0460	0.0096	0.2512	0.0543	0.1584	0.1615	0.4740	0.0487	0.0039	0.4637	0.0000	0.0526	0.0000	0.0000
19	5	2	0.00	1.44	0.1055	0.0275	0.1558	0.0165	0.0487	0.0116	0.2363	0.0577	0.1621	0.1212	0.1317	0.8752	0.0000	0.0022	0.0000	0.0000	0.0000	0.0000
20	1	2	0.00	0.10	0.1677	0.1047	0.3217	0.0896	0.0519	0.0131	0.0938	0.0152	0.0974	0.0153	0.0509	0.0000	0.0420	0.0000	1.0000	0.9500	1.0000	0.9500
20	2	2	0.00	0.20	0.1130	0.0722	0.2782	0.0477	0.0501	0.0103	0.1346	0.0391	0.1066	0.0269	0.8112	0.0000	0.4601	0.0000	0.3500	0.5500	0.3000	0.5000
20	3	2	0.00	0.40	0.1251	0.0771	0.2483	0.0806	0.0487	0.0111	0.1865	0.0506	0.0931	0.0550	0.2060	0.0024	0.0595	0.1228	0.0000	0.7500	0.0000	0.7000
20	4	2	0.00	0.80	0.1073	0.0473	0.1872	0.0617	0.0453	0.0074	0.2956	0.0731	0.1207	0.0950	0.7069	0.0648	0.0000	0.0089	0.0000	0.0000	0.0000	0.0000
20	5	2	0.00	1.50	0.1019	0.0504	0.1993	0.0304	0.0446	0.0085	0.3132	0.0596	0.1042	0.0184	0.9027	0.0000	0.0000	0.0005	0.0000	0.5500	0.0000	0.4000
21	1	2	0.00	0.10	0.1430	0.0678	0.3051	0.0925	0.0492	0.0101	0.0931	0.0159	0.0965	0.0152	0.0589	0.0001	0.0512	0.0001	0.8571	0.8095	0.7619	0.7619
21	2	2	0.00	0.20	0.1078	0.0610	0.2735	0.1006	0.0460	0.0089	0.2081	0.0776	0.1768	0.0910	0.1049	0.0863	0.0197	0.1981	0.0000	0.0952	0.0000	0.0000
21	3	2	0.00	0.40	0.1412	0.1173	0.3184	0.0820	0.0487	0.0124	0.2478	0.0789	0.1438	0.0398	0.9494	0.0004	0.0735	0.1411	0.0000	0.3810	0.0000	0.0952
21	4	2	0.00	0.80	0.1193	0.0728	0.2840	0.0913	0.0458	0.0112	0.2414	0.0658	0.0778	0.0255	0.1763	0.0000	0.0055	0.1491	0.0000	0.8571	0.0000	0.8095
21	5	2	0.00	1.31	0.1078	0.0336	0.1678	0.0320	0.0449	0.0134	0.2845	0.0638	0.0979	0.0181	0.5144	0.0002	0.0000	0.0002	0.0000	0.7143	0.0000	0.7143
22	1	2	0.00	0.10	0.1283	0.0551	0.2187	0.0248	0.0534	0.0132	0.0992	0.0289	0.1651	0.0806	0.2882	0.0696	0.0633	0.0000	0.7727	0.0000	0.6818	0.0000
22	2	2	0.00	0.20	0.1427	0.0771	0.2908	0.1032	0.0476	0.0057	0.2519	0.0423	0.2397	0.0568	0.0139	0.2705	0.0059	0.3771	0.0000	0.0000	0.0000	0.0000
22	3	2	0.00	0.37	0.1197	0.0636	0.2911	0.0714	0.0485	0.0122	0.2027	0.0466	0.1457	0.1013	0.4792	0.0127	0.0008	0.0179	0.1364	0.1364	0.0000	0.0000
22	4	2	0.00	0.80	0.1132	0.0494	0.1968	0.0456	0.0442	0.0103	0.2911	0.0703	0.1635	0.1337	0.3522	0.5282	0.0002	0.0036	0.0000	0.0000	0.0000	0.0000
22	5	2	0.00	1.32	0.1161	0.0190	0.1421	0.0254	0.0460	0.0078	0.3296	0.0634	0.1299	0.0180	0.0350	0.1898	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
23	1	2	0.00	0.10	0.1574	0.0849	0.3286	0.1002	0.0471	0.0089	0.1901	0.0518	0.1657	0.0513	0.8225	0.0005	0.4164	0.0026	0.3043	0.4348	0.3043	0.3043
23	2	2	0.00	0.20	0.1136	0.0328	0.1912	0.0299	0.0498	0.0135	0.1556	0.0356	0.0722	0.0105	0.0061	0.0000	0.0390	0.0061	0.0870	1.0000	0.0000	1.0000
23	3	2	0.00	0.40	0.1060	0.0548	0.1752	0.0265	0.0501	0.0170	0.3021	0.0496	0.1391	0.0549	0.2515	0.0904	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
23	4	2	0.00	0.80	0.0936	0.0366	0.1883	0.0436	0.0478	0.0067	0.2104	0.0595	0.1515	0.1189	0.1554	0.3867	0.0012	0.3696	0.0000	0.0000	0.0000	0.0000
23	5	2	0.00	1.41	0.1017	0.0259	0.1619	0.0306	0.0476	0.0081	0.2800	0.0644	0.1396	0.0918	0.2624	0.4923	0.0000	0.0004	0.0000	0.0000	0.0000	0.0000
24	1	2	0.00	0.10	0.1231	0.0417	0.3209	0.0770	0.0498	0.0093	0.0947	0.0080	0.0988	0.0112	0.1170	0.0000	0.0574	0.0000	0.8750	0.8750	0.8750	0.8750
24	2	2	0.00	0.20	0.1128	0.0862	0.3393	0.0396	0.0428	0.0075	0.1328	0.0566	0.1229	0.0550	0.7203	0.0000	0.5106	0.0000	0.5000	0.5417	0.2083	0.5000
24	3	2	0.00	0.40	0.1472	0.0914	0.2771	0.0642	0.0446	0.0092	0.2548	0.0593	0.0863	0.0609	0.1741	0.0001	0.0196	0.2965	0.0000	0.9167	0.0000	0.8750
24	4	2	0.00	0.77	0.1134	0.0436	0.1989	0.0420	0.0460	0.0095	0.2298	0.0531	0.1186	0.0887	0.8877	0.0196	0.0001	0.1055	0.0000	0.0417	0.0000	0.0000
24	5	2	0.00	1.39	0.0983	0.0325	0.2000	0.0288	0.0440	0.0093	0.2487	0.0731	0.1284	0.1439	0.4784	0.1462	0.0003	0.0787	0.0000	0.0000	0.0000	0.0000
25	1	2	0.00	0.10	0.1123	0.0378	0.2050	0.0151	0.0532	0.0098	0.1114	0.0161	0.2735	0.0759	0.0001	0.0237	0.9478	0.0000	0.8800	0.0000	0.8800	0.0000
25	2	2	0.00	0.20	0.1165	0.0867	0.2805	0.0818	0.0519	0.0078	0.1594	0.0443	0.1222	0.0474	0.8659	0.0008	0.2429	0.0027	0.2800	0.7200	0.1200	0.6400
25	3	2	0.00	0.37	0.1190	0.0368	0.2009	0.0219	0.0478	0.0124	0.2498	0.0569	0.2386	0.0405	0.0003	0.0238	0.0006	0.0360	0.0000	0.0000	0.0000	0.0000
25	4	2	0.00	0.75	0.1229	0.0377	0.1835	0.0394	0.0471	0.0106	0.2662	0.0796	0.1244	0.1015	0.9642	0.1042	0.0007	0.0030	0.0000	0.0000	0.0000	0.0000
25	5	2	0.00	1.51	0.1359	0.0894	0.2536	0.0418	0.0444	0.0073	0.2282	0.0620	0.0742	0.0209	0.0602	0.0000	0.0243	0.3515	0.0000	0.9600	0.0000	0.9600
26	1	2	0.00	0.10	0.1274	0.0764	0.3393	0.0400	0.0476	0.0096	0.1662	0.0572	0.1236	0.0478	0.8926	0.0000	0.2329	0.0000	0.6154	0.7692	0.3077	0.6538
26	2	2	0.00	0.20	0.1148	0.0459	0.2190	0.0312	0.0503	0.0137	0.2002	0.0342	0.1132	0.0598	0.9378	0.0011	0.0014	0.2506	0.0000	0.4615	0.0000	0.4615
26	3	2	0.00	0.40	0.1488	0.0802	0.3175	0.0610	0.0424	0.0064	0.3125	0.0801	0.1449	0.1621	0.9518	0.0134	0.0031	0.8863	0.0000	0.1923	0.0000	0.0000
26	4	2	0.00	0.77	0.1080	0.0372	0.1910	0.0407	0.0437	0.0105	0.2514	0.0779	0.1087	0.0928	0.9832	0.0148	0.0009	0.0854	0.0000	0.1923	0.0000	0.0000
26	5	2	0.00	1.49	0.1035	0.0500	0.1973	0.0499	0.0431	0.0150	0.1608	0.0318	0.0764	0.0189	0.1594	0.0000	0.0029	0.1245	0.0385	0.9615	0.0000	0.9615
27	1	2	0.00	0.10	0.1281	0.0801	0.3144	0.0749	0.0489	0.0102	0.0877	0.0097	0.0958	0.0098	0.2407	0.0000	0.1359	0.0000	0.8889	0.8519	0.8889	0.8519
27	2	2	0.00	0.20	0.1238	0.0499	0.2027	0.0316	0.0507	0.0106	0.2154	0.0432	0.2034	0.0432	0.0063	0.9638	0.0029	0.4551	0.0000	0.0000	0.0000	0.0000
27	3	2	0.00	0.40	0.0798	0.0221	0.1768	0.0300	0.0483	0.0071	0.2949	0.0684	0.1238	0.0184	0.0009	0.0014	0.0000	0.0002	0.0000	0.6667	0.0000	0.6296
27	4	2	0.00	0.80	0.0981	0.0737	0.2954	0.0559	0.0433	0.0121	0.2852	0.0719	0.0600	0.0137	0.1544	0.0000	0.0006	0.7214	0.0000	0.9630	0.0000	0.9630
27	5	2	0.00	1.37	0.0956	0.0420	0.2097	0.0251	0.0460	0.0096	0.2246	0.0640	0.1323	0.0839	0.2456	0.0170	0.0013	0.5716	0.0000	0.0741	0.0000	0.0000
28	1	2	0.00	0.10	0.1342	0.0568	0.2095	0.0262	0.0537	0.0095	0.0972	0.0134	0.2203	0.0750	0.0075	0.5803	0.0749	0.0000	0.9643	0.0000	0.9643	0.0000
28	2	2	0.00	0.20	0.1351	0.0873	0.3501	0.0580	0.0498	0.0070	0.3159	0.0601	0.2349	0.0634	0.0431	0.0000	0.0023	0.0848	0.0000	0.1786	0.0000	0.0357
28	3	2	0.00	0.40	0.1626	0.1024	0.3161	0.1000	0.0480	0.0129	0.2544	0.0509	0.1635	0.0554	0.9820	0.0009	0.0323	0.0537	0.0000	0.3929	0.0000	0.2500
28	4	2	0.00	0.75	0.1069	0.0278	0.1752	0.0272	0.0471	0.0122	0.2349	0.0488	0.2036	0.1725	0.0910	0.6225	0.0000	0.0072	0.0000	0.0000	0.0000	0.0000
28	5	2	0.00	1.42	0.1506	0.0774	0.2855	0.1128	0.0431	0.0104	0.2119	0.0654	0.0950	0.0989	0.2562	0.0018	0.0672	0.0918	0.0000	0.6786	0.0000	0.6071
29	1	2	0.00	0.10	0.1612	0.1157	0.3305	0.0839	0.0505	0.0125	0.0902	0.0180	0.0940	0.0185	0.0885	0.0000	0.0735	0.0000	0.9655	0.9655	0.9655	0.9655
29	2	2	0.00	0.20	0.1294	0.0505	0.2101	0.0230	0.0485	0.0077	0.1686	0.0444	0.0852	0.0359	0.0277	0.0000	0.0207	0.0166	0.0345	1.0000	0.0000	1.0000
29	3	2	0.00	0.40	0.1483	0.1070	0.3094	0.0589	0.0437	0.0119	0.2408	0.0420	0.0832	0.0703	0.1692	0.0001	0.0536	0.0165	0.1034	0.8621	0.0000	0.8621
29	4	2	0.00	0.80	0.1373	0.0562	0.2011	0.0243	0.0469	0.0088	0.2768	0.0684	0.1274	0.1085	0.7951	0.0467	0.0007	0.0054	0.0000	0.0345	0.0000	0.0000
29	5	2	0.00	1.46	0.1405	0.0896	0.2911	0.0916	0.0464	0.0135	0.2381	0.0837	0.0609	0.0117	0.0206	0.0000	0.0743	0.2566	0.0000	1.0000	0.0000	1.0000
30	1	2	0.00	0.10	0.1659	0.1032	0.3269	0.0816	0.0512	0.0089	0.1792	0.0428	0.1238	0.0451	0.1118	0.0000	0.6502	0.0004	0.5667	0.8667	0.5000	0.8333
30	2	2	0.00	0.20	0.1411	0.1001	0.3260	0.0844	0.0485	0.0066	0.2286	0.0937	0.1960	0.1007	0.2340	0.0164	0.0535	0.0473	0.1000	0.1667	0.0000	0.0000
30	3	2	0.00	0.40	0.0846	0.0244	0.2068	0.0316	0.0455	0.0160	0.1495	0.0314	0.0812	0.0154	0.6183	0.0000	0.0000	0.0013	0.2000	0.9667	0.0667	0.9667
30	4	2	0.00	0.77	0.1281	0.0455	0.1784	0.0180	0.0458	0.0078	0.2791	0.0487	0.1191	0.0169	0.6115	0.0000	0.0001	0.0000	0.0000	0.8333	0.0000	0.8333
30	5	2	0.00	1.44	0.1215	0.0459	0.1971	0.0338	0.0449	0.0110	0.2392	0.0713	0.1529	0.1185	0.5284	0.3202	0.0045	0.1095	0.0000	0.0000	0.0000	0.0000


==> Plots/statlog/results_12th__12h_46m_40s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_.txt <==
# N_P	S_F	S_bins	P_EX	p_sig	min_Lm	min_Ls	Max_Lm	Max_Ls	Glo_m	Glo_sig	Dum_m	Dum_sig	Reg_m	Reg_sig	t_Svsm	t_SvsM	t_Dvsm	t_DvsM	p_DvsL	p_RvsL	BH_DvsL	BH_RvsL
2	1	2	0.20	0.10	0.0510	0.0167	0.0546	0.0139	0.0485	0.0128	0.3060	0.0602	0.3046	0.0619	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2	2	2	0.20	0.20	0.0492	0.0089	0.0514	0.0082	0.0453	0.0063	0.2992	0.0561	0.2915	0.0515	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2	3	2	0.20	0.40	0.0528	0.0086	0.0555	0.0138	0.0498	0.0074	0.4372	0.0233	0.3788	0.0554	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2	4	2	0.20	0.80	0.0519	0.0102	0.0555	0.0124	0.0474	0.0118	0.4483	0.0346	0.3718	0.0463	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
2	5	2	0.20	1.40	0.0453	0.0062	0.0501	0.0113	0.0431	0.0092	0.4546	0.0222	0.3959	0.0184	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	1	2	0.20	0.10	0.0559	0.0133	0.0582	0.0109	0.0503	0.0124	0.2242	0.0483	0.2232	0.0338	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	2	2	0.20	0.20	0.0566	0.0171	0.0694	0.0144	0.0510	0.0092	0.3218	0.0148	0.3172	0.0110	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	3	2	0.20	0.40	0.0489	0.0114	0.0688	0.0608	0.0449	0.0096	0.4444	0.0199	0.4234	0.0268	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	4	2	0.20	0.77	0.0534	0.0095	0.0663	0.0260	0.0449	0.0077	0.4512	0.0282	0.3033	0.0506	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
3	5	2	0.20	1.51	0.0566	0.0178	0.0625	0.0166	0.0444	0.0156	0.4347	0.0233	0.2809	0.0431	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4	1	2	0.20	0.10	0.0604	0.0183	0.0789	0.0550	0.0485	0.0093	0.0992	0.0113	0.0999	0.0105	0.0001	0.2187	0.0001	0.2336	0.0000	0.0000	0.0000	0.0000
4	2	2	0.20	0.20	0.0532	0.0104	0.0692	0.0255	0.0523	0.0123	0.2221	0.0517	0.2108	0.0346	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4	3	2	0.20	0.40	0.0575	0.0130	0.0685	0.0186	0.0455	0.0125	0.3777	0.0481	0.2446	0.0745	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4	4	2	0.20	0.79	0.0595	0.0090	0.0638	0.0174	0.0455	0.0097	0.4460	0.0360	0.3276	0.0668	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
4	5	2	0.20	1.39	0.0546	0.0104	0.0679	0.0237	0.0444	0.0057	0.4421	0.0343	0.2940	0.0321	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5	1	2	0.20	0.10	0.0595	0.0114	0.1012	0.0738	0.0505	0.0067	0.2194	0.0585	0.1973	0.0648	0.0002	0.0145	0.0000	0.0054	0.0000	0.0000	0.0000	0.0000
5	2	2	0.20	0.20	0.0643	0.0121	0.0843	0.0243	0.0476	0.0086	0.3170	0.0598	0.2471	0.0699	0.0000	0.0002	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5	3	2	0.20	0.40	0.0566	0.0093	0.0751	0.0176	0.0455	0.0096	0.3741	0.0607	0.3001	0.0766	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5	4	2	0.20	0.80	0.0589	0.0101	0.0848	0.0353	0.0494	0.0089	0.4056	0.0519	0.3394	0.1054	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
5	5	2	0.20	1.49	0.0591	0.0202	0.1022	0.0783	0.0428	0.0122	0.3984	0.0364	0.2965	0.0782	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6	1	2	0.20	0.10	0.0699	0.0104	0.1006	0.0356	0.0534	0.0119	0.1702	0.0337	0.2440	0.0411	0.0000	0.0000	0.0000	0.0010	0.0000	0.0000	0.0000	0.0000
6	2	2	0.20	0.20	0.0688	0.0210	0.1398	0.0847	0.0444	0.0105	0.2101	0.0390	0.2092	0.0305	0.0000	0.0236	0.0000	0.0262	0.0000	0.0000	0.0000	0.0000
6	3	2	0.20	0.40	0.0665	0.0240	0.0889	0.0347	0.0464	0.0135	0.3788	0.0526	0.2854	0.0518	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6	4	2	0.20	0.80	0.0595	0.0147	0.0941	0.0663	0.0464	0.0115	0.4478	0.0341	0.3655	0.0673	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
6	5	2	0.20	1.44	0.0634	0.0172	0.0988	0.0407	0.0440	0.0066	0.3761	0.0417	0.1930	0.0441	0.0000	0.0010	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
7	1	2	0.20	0.10	0.0782	0.0195	0.1003	0.0364	0.0532	0.0091	0.1669	0.0230	0.2615	0.0594	0.0000	0.0003	0.0000	0.0017	0.0000	0.0000	0.0000	0.0000
7	2	2	0.20	0.20	0.0690	0.0148	0.1256	0.0764	0.0467	0.0104	0.3220	0.0328	0.2827	0.0548	0.0000	0.0003	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
7	3	2	0.20	0.40	0.0584	0.0121	0.1057	0.0795	0.0431	0.0068	0.3193	0.0678	0.2410	0.0761	0.0000	0.0105	0.0000	0.0004	0.0000	0.0000	0.0000	0.0000
7	4	2	0.20	0.75	0.0640	0.0286	0.1026	0.0344	0.0428	0.0099	0.3817	0.0438	0.2169	0.0869	0.0007	0.0037	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
7	5	2	0.20	1.28	0.0699	0.0259	0.1051	0.0329	0.0449	0.0075	0.4273	0.0515	0.2832	0.1159	0.0002	0.0012	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
8	1	2	0.20	0.10	0.0857	0.0212	0.1071	0.0218	0.0528	0.0091	0.1265	0.0259	0.2225	0.1067	0.0026	0.0060	0.0034	0.0217	0.0000	0.0000	0.0000	0.0000
8	2	2	0.20	0.20	0.0780	0.0410	0.1635	0.0848	0.0496	0.0047	0.3497	0.0671	0.3186	0.0603	0.0000	0.0003	0.0000	0.0004	0.0000	0.0000	0.0000	0.0000
8	3	2	0.20	0.40	0.0703	0.0148	0.1073	0.0423	0.0503	0.0121	0.3520	0.0513	0.2983	0.0438	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
8	4	2	0.20	0.80	0.0688	0.0150	0.1082	0.0395	0.0460	0.0079	0.4097	0.0539	0.2439	0.1356	0.0030	0.0149	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
8	5	2	0.20	1.37	0.0681	0.0159	0.1046	0.0452	0.0476	0.0123	0.3953	0.0426	0.2700	0.1049	0.0003	0.0029	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
9	1	2	0.20	0.10	0.0886	0.0487	0.1531	0.0817	0.0503	0.0071	0.0925	0.0134	0.0961	0.0165	0.6043	0.0552	0.7872	0.0418	0.1111	0.0000	0.0000	0.0000
9	2	2	0.20	0.20	0.0753	0.0173	0.1628	0.0800	0.0487	0.0082	0.3457	0.0780	0.3032	0.0876	0.0000	0.0037	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
9	3	2	0.20	0.40	0.0819	0.0177	0.1274	0.0379	0.0510	0.0137	0.3414	0.0387	0.3008	0.0357	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
9	4	2	0.20	0.77	0.0886	0.0242	0.1182	0.0238	0.0480	0.0066	0.3468	0.0493	0.2223	0.0294	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
9	5	2	0.20	1.42	0.0721	0.0314	0.1247	0.0416	0.0431	0.0053	0.3869	0.0515	0.1887	0.0298	0.0001	0.0004	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
10	1	2	0.20	0.10	0.0875	0.0428	0.1551	0.0719	0.0512	0.0101	0.0949	0.0169	0.0992	0.0155	0.5093	0.0402	0.6885	0.0230	0.1000	0.1000	0.0000	0.0000
10	2	2	0.20	0.20	0.0724	0.0471	0.1551	0.0807	0.0460	0.0057	0.1713	0.0468	0.1659	0.0400	0.0001	0.6763	0.0002	0.5033	0.0000	0.0000	0.0000	0.0000
10	3	2	0.20	0.40	0.0780	0.0315	0.1251	0.0615	0.0473	0.0093	0.3310	0.0464	0.1872	0.1004	0.0097	0.1035	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
10	4	2	0.20	0.72	0.0861	0.0344	0.1339	0.0433	0.0449	0.0083	0.3364	0.0671	0.1495	0.0921	0.0626	0.6660	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
10	5	2	0.20	1.34	0.0825	0.0175	0.1265	0.0308	0.0458	0.0123	0.3414	0.0361	0.1741	0.0472	0.0002	0.0132	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
11	1	2	0.20	0.10	0.0990	0.0448	0.1324	0.0310	0.0552	0.0181	0.1319	0.0206	0.1790	0.0586	0.0238	0.0239	0.0239	0.9754	0.0000	0.0000	0.0000	0.0000
11	2	2	0.20	0.20	0.0920	0.0530	0.1756	0.0791	0.0460	0.0067	0.3064	0.0465	0.2816	0.0452	0.0000	0.0072	0.0000	0.0014	0.0000	0.0000	0.0000	0.0000
11	3	2	0.20	0.38	0.0911	0.0233	0.1276	0.0448	0.0473	0.0119	0.3098	0.0618	0.2180	0.0405	0.0001	0.0007	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
11	4	2	0.20	0.77	0.1026	0.0704	0.1694	0.0865	0.0455	0.0083	0.3549	0.0710	0.2252	0.1219	0.0008	0.3642	0.0001	0.0008	0.0000	0.0000	0.0000	0.0000
11	5	2	0.20	1.31	0.0837	0.0249	0.1224	0.0295	0.0440	0.0078	0.3781	0.0518	0.1677	0.0892	0.0260	0.0901	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
12	1	2	0.20	0.10	0.1220	0.0777	0.2070	0.1041	0.0503	0.0123	0.0958	0.0178	0.0988	0.0158	0.3844	0.0078	0.3356	0.0066	0.2500	0.2500	0.0000	0.0000
12	2	2	0.20	0.20	0.1123	0.0808	0.1813	0.1155	0.0469	0.0092	0.2684	0.0711	0.2490	0.0559	0.0002	0.0386	0.0001	0.0086	0.0000	0.0000	0.0000	0.0000
12	3	2	0.20	0.40	0.0814	0.0137	0.1292	0.0476	0.0464	0.0061	0.3107	0.0598	0.1689	0.0646	0.0031	0.1874	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
12	4	2	0.20	0.72	0.0877	0.0265	0.1542	0.0464	0.0440	0.0096	0.2819	0.0417	0.1382	0.0278	0.0007	0.3692	0.0000	0.0006	0.0000	0.0000	0.0000	0.0000
12	5	2	0.20	1.52	0.0880	0.0435	0.1901	0.1082	0.0474	0.0150	0.2920	0.0600	0.2189	0.1244	0.0149	0.4326	0.0000	0.0212	0.0000	0.0000	0.0000	0.0000
13	1	2	0.20	0.10	0.1001	0.0304	0.1605	0.0402	0.0510	0.0116	0.1157	0.0181	0.1770	0.1077	0.0271	0.7049	0.1587	0.0181	0.1538	0.0000	0.0000	0.0000
13	2	2	0.20	0.20	0.0938	0.0308	0.1373	0.0491	0.0521	0.0102	0.1545	0.0241	0.1254	0.0180	0.0251	0.3656	0.0006	0.2858	0.0000	0.0000	0.0000	0.0000
13	3	2	0.20	0.40	0.0963	0.0634	0.2165	0.0831	0.0464	0.0127	0.2774	0.0766	0.1236	0.0337	0.1889	0.0048	0.0001	0.0656	0.0000	0.0769	0.0000	0.0769
13	4	2	0.20	0.77	0.1028	0.0752	0.2027	0.0907	0.0415	0.0079	0.3768	0.0900	0.2049	0.1349	0.0396	0.9683	0.0003	0.0059	0.0000	0.0000	0.0000	0.0000
13	5	2	0.20	1.52	0.0895	0.0322	0.1626	0.0482	0.0451	0.0102	0.3603	0.0517	0.1621	0.0862	0.0227	0.9908	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
14	1	2	0.20	0.10	0.0907	0.0371	0.1660	0.0307	0.0552	0.0098	0.1242	0.0180	0.2009	0.0883	0.0013	0.2852	0.0359	0.0031	0.1429	0.0000	0.1429	0.0000
14	2	2	0.20	0.20	0.1094	0.0673	0.2284	0.0752	0.0489	0.0046	0.1962	0.0587	0.1621	0.0605	0.1385	0.0910	0.0142	0.3112	0.0000	0.0000	0.0000	0.0000
14	3	2	0.20	0.40	0.0841	0.0258	0.1567	0.0440	0.0487	0.0148	0.3346	0.0659	0.1761	0.0464	0.0005	0.3683	0.0000	0.0002	0.0000	0.0000	0.0000	0.0000
14	4	2	0.20	0.77	0.0994	0.0245	0.1387	0.0296	0.0460	0.0141	0.3712	0.0284	0.1526	0.0305	0.0024	0.3555	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
14	5	2	0.20	1.44	0.0886	0.0666	0.1822	0.0728	0.0415	0.0098	0.2981	0.0266	0.1288	0.0182	0.1194	0.0494	0.0000	0.0017	0.0000	0.1429	0.0000	0.0000
15	1	2	0.20	0.10	0.0967	0.0384	0.1594	0.0504	0.0546	0.0134	0.1159	0.0127	0.2349	0.0826	0.0010	0.0453	0.1710	0.0322	0.2000	0.0000	0.0000	0.0000
15	2	2	0.20	0.20	0.1055	0.0304	0.1583	0.0449	0.0485	0.0160	0.1937	0.0525	0.1439	0.0875	0.2305	0.6537	0.0044	0.1965	0.0000	0.0000	0.0000	0.0000
15	3	2	0.20	0.40	0.0872	0.0327	0.1432	0.0518	0.0471	0.0125	0.2602	0.0507	0.1308	0.0162	0.0003	0.5273	0.0000	0.0002	0.0000	0.0000	0.0000	0.0000
15	4	2	0.20	0.80	0.1202	0.0905	0.2122	0.0914	0.0444	0.0114	0.2872	0.0582	0.2491	0.1436	0.0049	0.4788	0.0004	0.0516	0.0000	0.0000	0.0000	0.0000
15	5	2	0.20	1.48	0.0947	0.0599	0.2041	0.0626	0.0453	0.0152	0.2726	0.0571	0.1922	0.1352	0.0662	0.8172	0.0000	0.0397	0.0000	0.0000	0.0000	0.0000
16	1	2	0.20	0.10	0.1143	0.0700	0.2633	0.0990	0.0501	0.0102	0.1691	0.0361	0.1472	0.0287	0.1885	0.0023	0.0456	0.0192	0.0625	0.1875	0.0000	0.1250
16	2	2	0.20	0.20	0.0947	0.0690	0.2545	0.0812	0.0469	0.0109	0.2460	0.0627	0.2230	0.0570	0.0030	0.3600	0.0009	0.8011	0.0000	0.0000	0.0000	0.0000
16	3	2	0.20	0.40	0.0816	0.0501	0.2275	0.0940	0.0433	0.0085	0.3093	0.0703	0.1227	0.0591	0.1398	0.0114	0.0000	0.1032	0.0000	0.1250	0.0000	0.0000
16	4	2	0.20	0.80	0.0899	0.0445	0.2126	0.0785	0.0449	0.0100	0.3075	0.0601	0.2336	0.1516	0.0226	0.7003	0.0000	0.0176	0.0000	0.0000	0.0000	0.0000
16	5	2	0.20	1.42	0.1066	0.0271	0.1409	0.0311	0.0473	0.0077	0.2933	0.0369	0.1364	0.0796	0.3442	0.8649	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
17	1	2	0.20	0.10	0.1172	0.0924	0.2676	0.1077	0.0494	0.0112	0.1682	0.0293	0.1628	0.0263	0.1903	0.0080	0.1041	0.0104	0.1765	0.1765	0.0000	0.0000
17	2	2	0.20	0.20	0.1107	0.0267	0.1592	0.0549	0.0469	0.0083	0.2002	0.0456	0.1291	0.0820	0.5160	0.4007	0.0008	0.1622	0.0000	0.0000	0.0000	0.0000
17	3	2	0.20	0.40	0.1091	0.0682	0.2638	0.0748	0.0440	0.0077	0.2259	0.0519	0.0841	0.0224	0.3362	0.0001	0.0019	0.2881	0.0000	0.5882	0.0000	0.4706
17	4	2	0.20	0.78	0.1141	0.0362	0.1540	0.0376	0.0483	0.0114	0.2814	0.0888	0.1348	0.0214	0.1358	0.0985	0.0003	0.0012	0.0000	0.0000	0.0000	0.0000
17	5	2	0.20	1.35	0.0868	0.0382	0.1768	0.0514	0.0478	0.0045	0.3355	0.0478	0.1817	0.1483	0.1110	0.9060	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
18	1	2	0.20	0.10	0.1585	0.1142	0.2839	0.1449	0.0507	0.0102	0.1698	0.0599	0.1495	0.0583	0.8196	0.0208	0.7825	0.0439	0.0556	0.2222	0.0000	0.0000
18	2	2	0.20	0.20	0.1362	0.0734	0.2662	0.1282	0.0480	0.0091	0.2453	0.0651	0.2248	0.0698	0.0208	0.3465	0.0075	0.6527	0.0000	0.0000	0.0000	0.0000
18	3	2	0.20	0.40	0.0891	0.0189	0.1862	0.0425	0.0512	0.0086	0.2562	0.0599	0.1191	0.0217	0.0056	0.0006	0.0000	0.0016	0.0000	0.2778	0.0000	0.1111
18	4	2	0.20	0.80	0.1013	0.0317	0.1754	0.0512	0.0456	0.0140	0.2803	0.0575	0.1461	0.0864	0.1948	0.3148	0.0000	0.0035	0.0000	0.0000	0.0000	0.0000
18	5	2	0.20	1.39	0.1215	0.0341	0.1592	0.0286	0.0469	0.0158	0.3105	0.0713	0.2029	0.0686	0.0034	0.0823	0.0000	0.0002	0.0000	0.0000	0.0000	0.0000
19	1	2	0.20	0.10	0.1276	0.0772	0.3529	0.0313	0.0469	0.0085	0.2178	0.0580	0.1828	0.0666	0.2062	0.0000	0.0333	0.0000	0.0526	0.0526	0.0526	0.0526
19	2	2	0.20	0.20	0.1163	0.0420	0.1878	0.0280	0.0496	0.0086	0.2456	0.0631	0.2142	0.0639	0.0001	0.2773	0.0000	0.0375	0.0000	0.0000	0.0000	0.0000
19	3	2	0.20	0.40	0.1308	0.0897	0.3024	0.0958	0.0496	0.0117	0.3251	0.0628	0.2106	0.0875	0.1023	0.0184	0.0002	0.4636	0.0000	0.0526	0.0000	0.0000
19	4	2	0.20	0.80	0.1028	0.0290	0.1721	0.0206	0.0465	0.0102	0.3089	0.0431	0.1793	0.0468	0.0006	0.5263	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
19	5	2	0.20	1.59	0.1066	0.0439	0.1472	0.0245	0.0462	0.0105	0.2877	0.0650	0.1472	0.0170	0.0048	0.9993	0.0000	0.0003	0.0000	0.0000	0.0000	0.0000
20	1	2	0.20	0.10	0.1290	0.0686	0.3329	0.0945	0.0505	0.0074	0.0931	0.0176	0.0952	0.0172	0.1236	0.0000	0.1072	0.0000	0.8500	0.8500	0.8500	0.7500
20	2	2	0.20	0.20	0.1282	0.0829	0.2508	0.0766	0.0469	0.0099	0.1883	0.0575	0.1515	0.0699	0.5308	0.0287	0.1141	0.0833	0.0000	0.1000	0.0000	0.0000
20	3	2	0.20	0.40	0.1161	0.0436	0.1977	0.0493	0.0474	0.0096	0.2577	0.0633	0.2052	0.0420	0.0001	0.7221	0.0000	0.0197	0.0000	0.0000	0.0000	0.0000
20	4	2	0.20	0.77	0.1051	0.0449	0.1984	0.0352	0.0456	0.0112	0.2935	0.0530	0.1199	0.0750	0.5912	0.0137	0.0000	0.0005	0.0000	0.1500	0.0000	0.0000
20	5	2	0.20	1.52	0.1098	0.0426	0.1813	0.0340	0.0435	0.0114	0.2798	0.0656	0.0947	0.0302	0.3341	0.0001	0.0000	0.0004	0.0000	0.4500	0.0000	0.3000
21	1	2	0.20	0.10	0.1179	0.0456	0.2027	0.0269	0.0552	0.0086	0.1186	0.0154	0.1808	0.0768	0.0526	0.4049	0.9647	0.0000	0.7143	0.0000	0.6667	0.0000
21	2	2	0.20	0.20	0.1328	0.0802	0.3020	0.1027	0.0492	0.0118	0.3164	0.0762	0.2993	0.0873	0.0014	0.9381	0.0007	0.6721	0.0000	0.0000	0.0000	0.0000
21	3	2	0.20	0.40	0.0895	0.0271	0.2070	0.0203	0.0492	0.0092	0.2261	0.0572	0.1377	0.0998	0.1804	0.0738	0.0000	0.3657	0.0000	0.0000	0.0000	0.0000
21	4	2	0.20	0.77	0.1218	0.0656	0.2801	0.0444	0.0465	0.0088	0.2922	0.0399	0.1379	0.1176	0.7413	0.0052	0.0000	0.5208	0.0000	0.1429	0.0000	0.0000
21	5	2	0.20	1.45	0.1089	0.0442	0.1522	0.0243	0.0501	0.0090	0.2924	0.0554	0.1748	0.0344	0.0057	0.0899	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
22	1	2	0.20	0.10	0.1400	0.1026	0.3178	0.1129	0.0483	0.0091	0.2505	0.0450	0.2070	0.0478	0.0346	0.0174	0.0148	0.0681	0.0000	0.0909	0.0000	0.0000
22	2	2	0.20	0.20	0.1200	0.0736	0.2690	0.0877	0.0442	0.0074	0.1229	0.0399	0.1145	0.0381	0.8006	0.0002	0.8894	0.0007	0.6364	0.6364	0.5455	0.6364
22	3	2	0.20	0.40	0.1006	0.0432	0.1968	0.0438	0.0467	0.0133	0.2480	0.0615	0.1236	0.0470	0.2797	0.0014	0.0000	0.0333	0.0000	0.3182	0.0000	0.1364
22	4	2	0.20	0.77	0.1186	0.0610	0.2796	0.0815	0.0444	0.0079	0.2972	0.0714	0.0947	0.0289	0.3114	0.0002	0.0002	0.5955	0.0000	0.6364	0.0000	0.5455
22	5	2	0.20	1.44	0.1044	0.0491	0.1864	0.0455	0.0442	0.0093	0.2552	0.0844	0.0963	0.0218	0.6637	0.0014	0.0007	0.0890	0.0000	0.5909	0.0000	0.5000
23	1	2	0.20	0.10	0.1283	0.0499	0.2034	0.0182	0.0514	0.0123	0.1114	0.0181	0.2158	0.0890	0.0366	0.6946	0.2946	0.0000	0.7391	0.0000	0.6957	0.0000
23	2	2	0.20	0.20	0.1544	0.0942	0.3006	0.0832	0.0440	0.0068	0.1075	0.0325	0.0778	0.0254	0.0552	0.0000	0.1725	0.0002	0.7826	0.9130	0.5217	0.9130
23	3	2	0.20	0.40	0.0947	0.0385	0.2025	0.0302	0.0467	0.0078	0.2207	0.0448	0.1062	0.0124	0.3717	0.0000	0.0001	0.3303	0.0000	0.7391	0.0000	0.6087
23	4	2	0.20	0.80	0.1201	0.0766	0.3051	0.0463	0.0449	0.0064	0.2952	0.0677	0.1637	0.1824	0.4885	0.0537	0.0008	0.6752	0.0000	0.0000	0.0000	0.0000
23	5	2	0.20	1.51	0.0992	0.0434	0.1948	0.0298	0.0451	0.0086	0.2627	0.0693	0.1021	0.0222	0.8636	0.0000	0.0001	0.0344	0.0000	0.6957	0.0000	0.6087
24	1	2	0.20	0.10	0.1312	0.0582	0.2122	0.0155	0.0523	0.0170	0.0994	0.0218	0.2070	0.0948	0.0841	0.8658	0.1291	0.0000	0.9167	0.0000	0.8750	0.0000
24	2	2	0.20	0.20	0.1211	0.0605	0.2135	0.0263	0.0516	0.0096	0.1973	0.0275	0.1711	0.0241	0.0319	0.0164	0.0012	0.2518	0.0000	0.0833	0.0000	0.0000
24	3	2	0.20	0.40	0.1254	0.0578	0.1838	0.0311	0.0489	0.0128	0.2800	0.0401	0.2311	0.0302	0.0005	0.0092	0.0000	0.0001	0.0000	0.0000	0.0000	0.0000
24	4	2	0.20	0.67	0.1146	0.0486	0.1828	0.0205	0.0480	0.0094	0.2974	0.0507	0.1624	0.1520	0.4208	0.6798	0.0001	0.0000	0.0000	0.0000	0.0000	0.0000
24	5	2	0.20	1.44	0.1003	0.0322	0.1973	0.0294	0.0474	0.0117	0.2289	0.0441	0.1290	0.1048	0.3910	0.0968	0.0001	0.0067	0.0000	0.0000	0.0000	0.0000
25	1	2	0.20	0.10	0.1319	0.0925	0.3119	0.0831	0.0473	0.0079	0.2315	0.0486	0.2072	0.0591	0.1058	0.0179	0.0216	0.0461	0.1200	0.2400	0.0000	0.0000
25	2	2	0.20	0.20	0.1227	0.0475	0.1883	0.0316	0.0510	0.0146	0.2273	0.0668	0.1139	0.0857	0.8205	0.0237	0.0016	0.0628	0.0000	0.1600	0.0000	0.0000
25	3	2	0.20	0.40	0.1030	0.0530	0.1987	0.0343	0.0464	0.0082	0.1784	0.0622	0.0834	0.0274	0.3538	0.0001	0.0373	0.4332	0.0000	0.8800	0.0000	0.8800
25	4	2	0.20	0.80	0.0981	0.0469	0.1747	0.0182	0.0451	0.0143	0.2855	0.0467	0.1254	0.0185	0.1326	0.0001	0.0000	0.0001	0.0000	0.4800	0.0000	0.4000
25	5	2	0.20	1.47	0.1383	0.0735	0.2485	0.0891	0.0437	0.0078	0.2306	0.0696	0.0704	0.0170	0.0148	0.0001	0.0256	0.6576	0.0000	1.0000	0.0000	1.0000
26	1	2	0.20	0.10	0.1182	0.0887	0.3470	0.0481	0.0473	0.0115	0.2065	0.0729	0.1917	0.0643	0.0312	0.0000	0.0191	0.0002	0.2692	0.3077	0.0385	0.0385
26	2	2	0.20	0.20	0.1042	0.0344	0.1948	0.0365	0.0512	0.0141	0.1123	0.0337	0.0911	0.0345	0.4150	0.0000	0.5832	0.0002	0.7692	0.8846	0.7692	0.8846
26	3	2	0.20	0.40	0.1100	0.0333	0.1761	0.0332	0.0519	0.0109	0.3234	0.0332	0.2816	0.0221	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
26	4	2	0.20	0.77	0.1116	0.0423	0.2101	0.0314	0.0458	0.0091	0.2345	0.0424	0.0724	0.0155	0.0094	0.0000	0.0000	0.1860	0.0000	0.9615	0.0000	0.9615
26	5	2	0.20	1.39	0.1145	0.0309	0.1641	0.0248	0.0492	0.0110	0.3064	0.0574	0.1100	0.0233	0.7497	0.0005	0.0000	0.0000	0.0000	0.5385	0.0000	0.3846
27	1	2	0.20	0.10	0.1667	0.1184	0.3378	0.0474	0.0496	0.0171	0.2063	0.0645	0.1472	0.0642	0.6864	0.0000	0.3552	0.0004	0.1852	0.5926	0.1111	0.4815
27	2	2	0.20	0.20	0.1292	0.0515	0.2097	0.0288	0.0501	0.0100	0.1806	0.0350	0.1549	0.0320	0.2029	0.0122	0.0318	0.1124	0.0000	0.1111	0.0000	0.0000
27	3	2	0.20	0.40	0.1546	0.1101	0.2726	0.0749	0.0453	0.0106	0.1948	0.0353	0.0902	0.0442	0.0784	0.0005	0.3077	0.0299	0.1481	0.8889	0.0000	0.8519
27	4	2	0.20	0.78	0.1163	0.0393	0.1980	0.0278	0.0464	0.0109	0.3220	0.0662	0.0958	0.0257	0.2302	0.0000	0.0000	0.0003	0.0000	0.8519	0.0000	0.8519
27	5	2	0.20	1.22	0.1297	0.0516	0.1854	0.0348	0.0437	0.0098	0.3083	0.0718	0.1312	0.1233	0.9760	0.1737	0.0001	0.0014	0.0000	0.0000	0.0000	0.0000
28	1	2	0.20	0.10	0.1791	0.1004	0.3353	0.0788	0.0480	0.0077	0.2029	0.0635	0.1695	0.0627	0.7891	0.0014	0.5311	0.0037	0.2500	0.5714	0.0714	0.5000
28	2	2	0.20	0.20	0.1213	0.0457	0.2043	0.0125	0.0487	0.0130	0.2555	0.0695	0.2108	0.0658	0.0075	0.7549	0.0007	0.0432	0.0000	0.0000	0.0000	0.0000
28	3	2	0.20	0.40	0.1287	0.0738	0.3121	0.0441	0.0460	0.0118	0.2029	0.0559	0.0643	0.0155	0.0143	0.0000	0.0197	0.0013	0.0714	1.0000	0.0357	1.0000
28	4	2	0.20	0.75	0.1001	0.0379	0.1639	0.0269	0.0501	0.0109	0.2712	0.0577	0.1283	0.0243	0.0211	0.0053	0.0000	0.0001	0.0000	0.2857	0.0000	0.0000
28	5	2	0.20	1.32	0.1179	0.0259	0.1639	0.0325	0.0460	0.0059	0.3454	0.0637	0.1150	0.0209	0.8165	0.0014	0.0000	0.0000	0.0000	0.7500	0.0000	0.7500
29	1	2	0.20	0.10	0.1556	0.0809	0.3367	0.0815	0.0516	0.0135	0.0902	0.0222	0.0990	0.0229	0.0251	0.0000	0.0155	0.0000	1.0000	0.9655	1.0000	0.9655
29	2	2	0.20	0.20	0.1398	0.0709	0.3030	0.1062	0.0489	0.0156	0.2992	0.0780	0.2333	0.0923	0.0180	0.2067	0.0013	0.9327	0.0000	0.0000	0.0000	0.0000
29	3	2	0.20	0.40	0.1292	0.0794	0.3218	0.0717	0.0494	0.0157	0.2392	0.0834	0.1118	0.1120	0.7288	0.0008	0.0069	0.0736	0.0000	0.6552	0.0000	0.5517
29	4	2	0.20	0.80	0.1679	0.1037	0.2799	0.1433	0.0474	0.0090	0.2514	0.0540	0.1814	0.1680	0.8694	0.1954	0.0398	0.5075	0.0000	0.0000	0.0000	0.0000
29	5	2	0.20	1.16	0.1100	0.0231	0.1527	0.0158	0.0444	0.0110	0.3793	0.0727	0.1305	0.0875	0.4430	0.4738	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
30	1	2	0.20	0.10	0.1560	0.0918	0.3193	0.1004	0.0507	0.0113	0.0931	0.0201	0.0983	0.0161	0.0512	0.0001	0.0350	0.0001	1.0000	0.9667	1.0000	0.9667
30	2	2	0.20	0.20	0.1461	0.0396	0.1887	0.0354	0.0550	0.0073	0.3682	0.0480	0.3276	0.0310	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000
30	3	2	0.20	0.40	0.1511	0.1193	0.3085	0.0314	0.0431	0.0123	0.2338	0.0376	0.1017	0.0738	0.3719	0.0000	0.0768	0.0013	0.0333	0.8333	0.0333	0.8333
30	4	2	0.20	0.77	0.1268	0.0702	0.2762	0.0718	0.0464	0.0114	0.2196	0.0666	0.1759	0.1396	0.4080	0.0468	0.0239	0.0117	0.0333	0.0333	0.0000	0.0000
30	5	2	0.20	1.46	0.1193	0.0454	0.2072	0.0363	0.0471	0.0106	0.2672	0.0852	0.1204	0.0709	0.9513	0.0077	0.0021	0.1169	0.0000	0.4667	0.0000	0.0000


==> Plots/statlog/splotDiff_Paper_all_MODELE_LOCAL_BH_BEATEN_BY_REG.txt <==
set terminal postscript enhanced color eps 'courier' 28

set pm3d
set hidden3d front
set dgrid3d 150,150,2
set contour base
set cntrparam levels discrete 0

set style fill transparent solid 0.5 noborder

unset colorbox

set style line 1 lt rgb "cyan" lw 2
set style line 2 lw 5 lc rgb 'red' pt 5  # square
set style line 3 lc rgb 'black' pt 7 ps 2  # circle
set style line 4 lc rgb 'black' pt 9   # triangle
set style line 5 lt 1 lc 2 lw 5 

set nolabel
set size 1.0,1.0
set noxzeroaxis


#set xtics 2
#set xtics add ('2' 2)

#set ytics 3
#set ytics add ('1' 1)

set xtics 1
set ytics 1

set yrange [1:]
set xrange [2:]

set ztics -0.1,0.02,0.1

set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__12h_46m_40s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_'

set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5
set zrange [0:1]
set xtics 2,4,30

set output name.'prop_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:21 notitle with lines ls 5 palette

set output name.'prop_BH_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:23 notitle with lines ls 5 palette


set ztics -0.1,0.02,0.1
set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__12h_46m_40s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_'

set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5
set zrange [0:1]

set output name.'prop_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:21 notitle with lines ls 5 palette

set output name.'prop_BH_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:23 notitle with lines ls 5 palette





==> Plots/statlog/splotDiff_Paper_all_MODELE_LOCAL_VS_REG.txt <==
set terminal postscript enhanced color eps 'courier' 28

set pm3d
set hidden3d front
set dgrid3d 150,150,2
set contour base
set cntrparam levels discrete 0

unset colorbox

set style line 1 lt rgb "cyan" lw 2

set nolabel
set size 1.0,1.0
set noxzeroaxis

set xtics 1
set ytics 1
set ztics -0.1,0.05,0.1

set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5
set xtics 2,4,30


name = 'results_12th__12h_46m_40s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_'

set palette defined ( 0 "green", 1 "red") 

set output name.'opt_local_vs_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($14-$6) notitle with lines palette

set output name.'opt_local_vs_dum.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($12-$6) notitle with lines palette


set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5

set output name.'prop_loc_beaten_by_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:20 notitle with lines palette


set ztics -0.10,0.05,0.10
set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__12h_46m_40s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_'

set palette defined ( 0 "green", 1 "red") 

set output name.'opt_local_vs_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($14-$6) notitle with lines palette

set output name.'opt_local_vs_dum.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($12-$6) notitle with lines palette


set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5


set output name.'prop_loc_beaten_by_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:20 notitle with lines palette





==> Plots/wine/results_12th__14h_23m_8s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_.txt <==
# N_P	S_F	S_bins	P_EX	p_sig	min_Lm	min_Ls	Max_Lm	Max_Ls	Glo_m	Glo_sig	Dum_m	Dum_sig	Reg_m	Reg_sig	t_Svsm	t_SvsM	t_Dvsm	t_DvsM	p_DvsL	p_RvsL	BH_DvsL	BH_RvsL
2	1	4	0.00	3.75	0.0961	0.0545	0.1065	0.0959	0.0621	0.0559	0.1735	0.0709	0.1065	0.0676	0.7049	1.0000	0.0226	0.1042	0.0000	0.0000	0.0000	0.0000
2	2	4	0.00	12.98	0.1317	0.1478	0.1582	0.0927	0.0742	0.1104	0.2650	0.1339	0.1020	0.0705	0.4660	0.0513	0.0685	0.0386	0.0000	0.5000	0.0000	0.0000
2	3	4	0.00	40.89	0.1239	0.0905	0.1297	0.0820	0.0513	0.0750	0.2023	0.0877	0.1291	0.0887	0.8516	0.9816	0.0243	0.1184	0.0000	0.0000	0.0000	0.0000
2	4	4	0.00	63.17	0.0611	0.0611	0.0889	0.0703	0.0667	0.0511	0.3389	0.1790	0.2928	0.1648	0.0024	0.0043	0.0014	0.0029	0.0000	0.0000	0.0000	0.0000
3	1	4	0.00	4.99	0.1173	0.0960	0.1912	0.1015	0.0892	0.0835	0.3209	0.1016	0.1569	0.0935	0.1275	0.1423	0.0004	0.0002	0.0000	0.0000	0.0000	0.0000
3	2	4	0.00	16.04	0.1454	0.0830	0.1732	0.1148	0.0618	0.0486	0.1739	0.0800	0.1013	0.0514	0.2010	0.1303	0.3557	0.9908	0.0000	0.3333	0.0000	0.3333
3	3	4	0.00	41.70	0.1291	0.0791	0.1631	0.0668	0.0507	0.0317	0.0892	0.0701	0.0895	0.0600	0.0237	0.0065	0.1276	0.0324	0.3333	1.0000	0.3333	1.0000
3	4	4	0.00	60.17	0.0843	0.0798	0.1124	0.0586	0.0788	0.0655	0.3444	0.1292	0.2480	0.0971	0.0001	0.0024	0.0000	0.0002	0.0000	0.0000	0.0000	0.0000
4	1	4	0.00	4.99	0.1458	0.0696	0.2281	0.1290	0.0507	0.0411	0.1843	0.1250	0.1618	0.0838	0.6203	0.0911	0.4585	0.3439	0.2500	0.5000	0.0000	0.0000
4	2	4	0.00	16.79	0.1402	0.0594	0.2023	0.1030	0.0500	0.0611	0.1301	0.0734	0.1301	0.1009	0.7622	0.1584	0.7252	0.0904	0.2500	0.5000	0.0000	0.0000
4	3	4	0.00	37.39	0.0725	0.0643	0.1284	0.1112	0.0725	0.0695	0.2193	0.1048	0.1631	0.1047	0.0597	0.4303	0.0077	0.0360	0.0000	0.0000	0.0000	0.0000
4	4	4	0.00	53.93	0.1183	0.0424	0.2072	0.1241	0.0735	0.0470	0.2585	0.0878	0.1634	0.0818	0.1909	0.3633	0.0023	0.4029	0.0000	0.0000	0.0000	0.0000
5	1	4	0.00	4.99	0.1954	0.0978	0.2291	0.0827	0.0611	0.0611	0.1565	0.0892	0.1340	0.0644	0.0170	0.0006	0.2848	0.0129	0.4000	0.8000	0.2000	0.8000
5	2	4	0.00	16.67	0.1794	0.0854	0.2186	0.1057	0.0621	0.0559	0.1124	0.0874	0.1242	0.0698	0.1097	0.0119	0.0798	0.0066	1.0000	0.8000	1.0000	0.8000
5	3	4	0.00	36.20	0.1526	0.1356	0.2248	0.0963	0.0565	0.0463	0.1020	0.0600	0.1239	0.0582	0.4240	0.0028	0.2819	0.0104	0.6000	0.6000	0.4000	0.4000
5	4	4	0.00	65.79	0.1242	0.0599	0.1846	0.0735	0.0559	0.0454	0.1856	0.0750	0.1575	0.0786	0.3288	0.3947	0.1182	0.9801	0.0000	0.0000	0.0000	0.0000
6	1	4	0.00	4.37	0.1856	0.1117	0.2529	0.1034	0.0562	0.0532	0.1467	0.0564	0.1180	0.0671	0.0083	0.0024	0.2587	0.0300	0.6667	1.0000	0.6667	1.0000
6	2	4	0.00	13.55	0.1062	0.0554	0.2078	0.0798	0.0670	0.0437	0.1967	0.1025	0.1627	0.0993	0.1647	0.0854	0.0516	0.7444	0.0000	0.1667	0.0000	0.0000
6	3	4	0.00	34.27	0.1239	0.0690	0.2082	0.0710	0.0843	0.0602	0.1402	0.0753	0.1467	0.0770	0.3325	0.0737	0.6778	0.1282	0.0000	0.1667	0.0000	0.0000
6	4	4	0.00	57.87	0.1069	0.0613	0.1690	0.1263	0.0507	0.0317	0.3186	0.1819	0.1572	0.0786	0.1350	0.8182	0.0107	0.0449	0.0000	0.0000	0.0000	0.0000
7	1	4	0.00	4.99	0.2013	0.0826	0.3029	0.1640	0.0454	0.0367	0.1853	0.0591	0.1569	0.0897	0.1039	0.0102	0.5166	0.0329	0.5714	0.5714	0.0000	0.5714
7	2	4	0.00	16.60	0.1732	0.0837	0.2464	0.1163	0.0729	0.0525	0.1399	0.0647	0.1458	0.0590	0.3878	0.0204	0.3288	0.0096	0.7143	0.5714	0.5714	0.2857
7	3	4	0.00	36.52	0.1840	0.1104	0.2232	0.1189	0.0670	0.0819	0.1569	0.0818	0.1176	0.0769	0.0547	0.0147	0.5800	0.1788	0.0000	1.0000	0.0000	1.0000
7	4	4	0.00	72.22	0.1520	0.0955	0.2474	0.1122	0.0343	0.0622	0.1516	0.0954	0.1634	0.1048	0.5819	0.0029	0.9885	0.0042	0.5714	0.5714	0.2857	0.2857
8	1	4	0.00	4.37	0.1634	0.1277	0.3608	0.1717	0.0454	0.0451	0.1353	0.1045	0.1242	0.0796	0.1503	0.0017	0.3436	0.0059	0.6250	0.6250	0.6250	0.6250
8	2	4	0.00	16.10	0.1735	0.0841	0.2856	0.0939	0.0562	0.0371	0.1464	0.0763	0.1232	0.0569	0.1798	0.0021	0.5018	0.0048	0.7500	0.8750	0.2500	0.8750
8	3	4	0.00	40.32	0.1807	0.1166	0.2480	0.0981	0.0559	0.0524	0.1627	0.0984	0.1461	0.0905	0.3181	0.0285	0.6992	0.0876	0.2500	0.5000	0.0000	0.0000
8	4	4	0.00	64.80	0.1405	0.1112	0.2036	0.1135	0.0784	0.0465	0.2082	0.0970	0.1520	0.0932	0.5819	0.1644	0.0634	0.9173	0.0000	0.0000	0.0000	0.0000


==> Plots/wine/results_12th__14h_23m_8s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_.txt <==
# N_P	S_F	S_bins	P_EX	p_sig	min_Lm	min_Ls	Max_Lm	Max_Ls	Glo_m	Glo_sig	Dum_m	Dum_sig	Reg_m	Reg_sig	t_Svsm	t_SvsM	t_Dvsm	t_DvsM	p_DvsL	p_RvsL	BH_DvsL	BH_RvsL
2	1	4	0.20	4.99	0.1069	0.0497	0.1458	0.0536	0.0673	0.0636	0.3196	0.1323	0.1843	0.1453	0.1358	0.3378	0.0012	0.0027	0.0000	0.0000	0.0000	0.0000
2	2	4	0.20	16.11	0.0840	0.0658	0.1114	0.0866	0.0500	0.0611	0.2634	0.1218	0.1395	0.1082	0.0861	0.2685	0.0024	0.0066	0.0000	0.0000	0.0000	0.0000
2	3	4	0.20	45.26	0.1065	0.0663	0.1180	0.0314	0.0559	0.0371	0.0958	0.0600	0.1461	0.0653	0.0850	0.0938	0.6883	0.2289	0.0000	0.0000	0.0000	0.0000
2	4	4	0.20	71.91	0.0958	0.0705	0.1183	0.0498	0.0732	0.0661	0.1405	0.0809	0.1696	0.1018	0.0436	0.1805	0.1502	0.4526	0.0000	0.0000	0.0000	0.0000
3	1	4	0.20	4.37	0.0954	0.0457	0.1242	0.0892	0.0892	0.0595	0.2742	0.1308	0.1899	0.1226	0.0250	0.1916	0.0021	0.0050	0.0000	0.0000	0.0000	0.0000
3	2	4	0.20	16.79	0.1353	0.0995	0.1627	0.0893	0.0618	0.0494	0.1863	0.0776	0.1186	0.1024	0.6940	0.1079	0.2179	0.4522	0.0000	0.0000	0.0000	0.0000
3	3	4	0.20	39.70	0.1010	0.0509	0.1340	0.0875	0.0895	0.0600	0.2458	0.1193	0.2069	0.1414	0.0713	0.1131	0.0095	0.0095	0.0000	0.0000	0.0000	0.0000
3	4	4	0.20	56.05	0.1235	0.0940	0.1458	0.1021	0.0562	0.0833	0.1353	0.1094	0.1235	0.1164	1.0000	0.5232	0.7224	0.6671	0.0000	0.0000	0.0000	0.0000
4	1	4	0.20	4.37	0.1294	0.0534	0.2065	0.1220	0.0556	0.0642	0.2003	0.1143	0.1510	0.1051	0.5824	0.2480	0.1582	0.8661	0.0000	0.0000	0.0000	0.0000
4	2	4	0.20	17.42	0.1523	0.0486	0.2529	0.0800	0.0670	0.0510	0.1065	0.0923	0.1464	0.0801	0.8013	0.0032	0.1888	0.0009	0.7500	0.5000	0.7500	0.5000
4	3	4	0.20	37.39	0.0895	0.0540	0.1458	0.0794	0.0729	0.0464	0.1908	0.0987	0.1461	0.1262	0.1738	0.9948	0.0239	0.2411	0.0000	0.0000	0.0000	0.0000
4	4	4	0.20	51.19	0.0905	0.0615	0.1245	0.0884	0.0676	0.0579	0.1846	0.0976	0.1458	0.0652	0.0572	0.4341	0.0620	0.2259	0.0000	0.0000	0.0000	0.0000
5	1	4	0.20	4.37	0.1458	0.0951	0.2193	0.1386	0.0500	0.0410	0.2235	0.1158	0.1454	0.0457	0.9909	0.1002	0.0451	0.9241	0.0000	0.0000	0.0000	0.0000
5	2	4	0.20	11.80	0.1225	0.0817	0.1513	0.0884	0.0611	0.0410	0.1696	0.0735	0.1297	0.1062	0.8400	0.5694	0.2512	0.5993	0.0000	0.0000	0.0000	0.0000
5	3	4	0.20	44.94	0.1013	0.0882	0.2147	0.0989	0.0618	0.0552	0.1464	0.0883	0.1301	0.0812	0.3162	0.0146	0.2105	0.0377	0.2000	0.4000	0.0000	0.2000
5	4	4	0.20	70.04	0.1294	0.0792	0.2245	0.1098	0.0562	0.0642	0.1124	0.0649	0.0958	0.0705	0.1445	0.0054	0.6010	0.0245	0.6000	0.8000	0.0000	0.8000
6	1	4	0.20	4.37	0.1908	0.1388	0.2536	0.1440	0.0444	0.0511	0.1520	0.0799	0.1408	0.0852	0.1947	0.0518	0.3737	0.0575	0.8333	0.8333	0.3333	0.8333
6	2	4	0.20	14.86	0.2075	0.1121	0.2644	0.1073	0.0500	0.0611	0.1791	0.1187	0.1229	0.0855	0.0345	0.0099	0.4368	0.1684	0.0000	1.0000	0.0000	1.0000
6	3	4	0.20	29.65	0.1229	0.0819	0.1902	0.0883	0.0559	0.0586	0.2918	0.1277	0.1399	0.0710	0.6776	0.2361	0.0043	0.0695	0.0000	0.0000	0.0000	0.0000
6	4	4	0.20	66.91	0.1346	0.1084	0.1680	0.1104	0.0454	0.0451	0.1467	0.1197	0.1353	0.1066	0.9799	0.2747	0.7643	0.6322	0.0000	0.0000	0.0000	0.0000
7	1	4	0.20	4.37	0.1304	0.0636	0.1814	0.0884	0.0791	0.0925	0.2297	0.0810	0.2065	0.1608	0.2779	0.7181	0.0326	0.2879	0.0000	0.0000	0.0000	0.0000
7	2	4	0.20	15.54	0.2036	0.1128	0.2817	0.1465	0.0569	0.0540	0.1225	0.1039	0.1124	0.0741	0.0326	0.0021	0.1440	0.0215	0.5714	1.0000	0.0000	1.0000
7	3	4	0.20	32.59	0.1637	0.0962	0.2366	0.0961	0.0791	0.0716	0.1905	0.1148	0.1408	0.0783	0.3325	0.0020	0.5387	0.1892	0.0000	0.5714	0.0000	0.2857
7	4	4	0.20	71.22	0.1399	0.0698	0.1902	0.0944	0.0444	0.0631	0.2190	0.0401	0.2023	0.0553	0.0244	0.7061	0.0043	0.3110	0.0000	0.0000	0.0000	0.0000
8	1	4	0.20	4.37	0.1967	0.0720	0.2709	0.1322	0.0454	0.0521	0.1634	0.0972	0.1752	0.1032	0.5686	0.0041	0.4164	0.0289	0.6250	0.6250	0.1250	0.2500
8	2	4	0.20	16.10	0.1846	0.1222	0.3026	0.1000	0.0559	0.0524	0.1399	0.0647	0.1121	0.0639	0.0325	0.0002	0.1502	0.0004	0.8750	1.0000	0.8750	1.0000
8	3	4	0.20	29.96	0.1402	0.0649	0.2078	0.0798	0.0673	0.0636	0.2627	0.1301	0.0895	0.0649	0.0007	0.0006	0.0191	0.3294	0.0000	1.0000	0.0000	1.0000
8	4	4	0.20	68.35	0.1905	0.0785	0.2637	0.0903	0.0621	0.0419	0.0902	0.0776	0.1180	0.0720	0.0172	0.0037	0.0084	0.0012	1.0000	1.0000	1.0000	1.0000


==> Plots/wine/splotDiff_Paper_all_MODELE_LOCAL_BH_BEATEN_BY_REG.txt <==
set terminal postscript enhanced color eps 'courier' 28

set pm3d
set hidden3d front
set dgrid3d 150,150,2
set contour base
set cntrparam levels discrete 0

set style fill transparent solid 0.5 noborder

unset colorbox

set style line 1 lt rgb "cyan" lw 2
set style line 2 lw 5 lc rgb 'red' pt 5  # square
set style line 3 lc rgb 'black' pt 7 ps 2  # circle
set style line 4 lc rgb 'black' pt 9   # triangle
set style line 5 lt 1 lc 2 lw 5 

set nolabel
set size 1.0,1.0
set noxzeroaxis


#set xtics 2
#set xtics add ('2' 2)

#set ytics 3
#set ytics add ('1' 1)

set xtics 1
set ytics 1

set yrange [1:]
set xrange [2:]

set ztics -0.1,0.02,0.1

set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__14h_23m_8s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_'

set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5
set zrange [0:1]

set output name.'prop_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:21 notitle with lines ls 5 palette

set output name.'prop_BH_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:23 notitle with lines ls 5 palette


set ztics -0.1,0.02,0.1
set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__14h_23m_8s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_'

set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5
set zrange [0:1]

set output name.'prop_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:21 notitle with lines ls 5 palette

set output name.'prop_BH_loc_beaten_by_reg.eps'
splot 0.8 notitle with lines ls 5, name.'.txt' using 1:2:23 notitle with lines ls 5 palette





==> Plots/wine/splotDiff_Paper_all_MODELE_LOCAL_VS_REG.txt <==
set terminal postscript enhanced color eps 'courier' 28

set pm3d
set hidden3d front
set dgrid3d 
set contour base
set cntrparam levels discrete 0

unset colorbox

set style line 1 lt rgb "cyan" lw 2

set nolabel
set size 1.0,1.0
set noxzeroaxis

set xtics 1
set ytics 1
set ztics -0.1,0.05,0.1

set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__14h_23m_8s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.00_'

set palette defined ( 0 "green", 1 "red") 

set output name.'opt_local_vs_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($14-$6) notitle with lines palette

set output name.'opt_local_vs_dum.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($12-$6) notitle with lines palette


set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5

set output name.'prop_loc_beaten_by_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:20 notitle with lines palette


set ztics -0.08,0.03,0.08
set xlabel '#peers'
set ylabel '#shared' offset -3,-1,-1
set zlabel '{/Symbol D}'  offset 8,3,5


name = 'results_12th__14h_23m_8s_cvex_true_cvrados_true_normalize_shared_features_true_method_reg_SIMPLE_WEIGHT_P_EX_0.20_'

set palette defined ( 0 "green", 1 "red") 

set output name.'opt_local_vs_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($14-$6) notitle with lines palette

set output name.'opt_local_vs_dum.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:($12-$6) notitle with lines palette


set palette defined ( 0 "white", 1 "blue") 
set ztics 0,0.2,1
set zlabel 'q'    offset 8,3,5


set output name.'prop_loc_beaten_by_reg.eps'
splot 0 notitle with lines ls 1, name.'.txt' using 1:2:20 notitle with lines palette




